An approach to discrete operator learning based on sparse high-dimensional approximation

We present a dimension-incremental method for function approximation in bounded orthonormal product bases to learn the solutions of various differential equations. Therefore, we decompose the source function of the differential equation into parameters like Fourier or Spline coefficients and treat the solution of the differential equation as a high-dimensional function w.r.t. the spatial variables, these parameters and also further possible parameters from the differential equation itself. Finally, we learn this function in the sense of sparse approximation in a suitable function space by detecting coefficients of the basis expansion with the largest absolute values. Investigating the corresponding indices of the basis coefficients yields further insights on the structure of the solution as well as its dependency on the parameters and their interactions and allows for a reasonable generalization to even higher dimensions and therefore better resolutions of the decomposed source function.

==> 1a_err.csv <==
lw,lq,med,uq,uw
3.00038591199584E-07,9.89149514501483E-07,1.55566848308374E-06,2.5082496640231E-06,3.47530884594939E-05
4.2216410026621135e-07,7.803518324775278e-06,2.0829492040240386e-05,5.487262041797013e-05,0.01574449484054791
1.174372074043468e-06,0.00037908524442787565,0.0014022199189279282,0.0050260172864414875,0.7590357596845934
5.26610133552178e-07,3.7013578285505576e-06,6.474097567160209e-06,1.126118033864254e-05,0.00018763723720537692
3.901467576963419e-06,0.00022097303262272355,0.00048738545807745396,0.0010355916680734073,0.03917798839472734


==> 1b_err.csv <==
lw,lq,med,uq,uw
0.000413994338780866,0.000790349372841109,0.00116852084942867,0.00192344176946271,0.0136879481862156
9.50170952397862E-05,0.000292034458463409,0.000427786747607154,0.000716524518810313,0.00692596309217033
2.39317129941075E-05,8.28604136494622E-05,0.000121318057482021,0.000201042454070075,0.00139030723904116
0.00351113656053119,0.0109152031777147,0.0175538233373293,0.0304054054183187,0.224679975454909
0.00170622013985359,0.00356427645486306,0.00553416123228454,0.00928464639334511,0.0827936307836153
0.000435915860992321,0.00110576208784044,0.00167661928466364,0.00280101701712133,0.031685427040058


==> 2_error_data.txt <==
x error
-1.00000000 0.00001293
-0.99799800 0.00000161
-0.99599600 0.00000029
-0.99399399 0.00000136
-0.99199199 0.00000124
-0.98998999 0.00000421
-0.98798799 0.00000717
-0.98598599 0.00000121
-0.98398398 0.00000207
-0.98198198 0.00000164
-0.97997998 0.00000604
-0.97797798 0.00000318
-0.97597598 0.00001158
-0.97397397 0.00000257
-0.97197197 0.00000623
-0.96996997 0.00000120
-0.96796797 0.00000593
-0.96596597 0.00001098
-0.96396396 0.00000038
-0.96196196 0.00000646
-0.95995996 0.00000409
-0.95795796 0.00000615
-0.95595596 0.00001091
-0.95395395 0.00000670
-0.95195195 0.00000373
-0.94994995 0.00000934
-0.94794795 0.00000852
-0.94594595 0.00000739
-0.94394394 0.00000838
-0.94194194 0.00000817
-0.93993994 0.00000360
-0.93793794 0.00000385
-0.93593594 0.00000880
-0.93393393 0.00000699
-0.93193193 0.00000024
-0.92992993 0.00000469
-0.92792793 0.00000344
-0.92592593 0.00000089
-0.92392392 0.00000206
-0.92192192 0.00000099
-0.91991992 0.00000275
-0.91791792 0.00000119
-0.91591592 0.00000752
-0.91391391 0.00000855
-0.91191191 0.00000155
-0.90990991 0.00000726
-0.90790791 0.00000938
-0.90590591 0.00000338
-0.90390390 0.00000354
-0.90190190 0.00000364
-0.89989990 0.00000258
-0.89789790 0.00000663
-0.89589590 0.00000089
-0.89389389 0.00001295
-0.89189189 0.00002451
-0.88988989 0.00002370
-0.88788789 0.00000981
-0.88588589 0.00000764
-0.88388388 0.00001667
-0.88188188 0.00001227
-0.87987988 0.00000022
-0.87787788 0.00001010
-0.87587588 0.00000993
-0.87387387 0.00000067
-0.87187187 0.00000996
-0.86986987 0.00001396
-0.86786787 0.00000897
-0.86586587 0.00000072
-0.86386386 0.00000793
-0.86186186 0.00000806
-0.85985986 0.00000189
-0.85785786 0.00000562
-0.85585586 0.00000914
-0.85385385 0.00000660
-0.85185185 0.00000002
-0.84984985 0.00000647
-0.84784785 0.00000928
-0.84584585 0.00000768
-0.84384384 0.00000354
-0.84184184 0.00000028
-0.83983984 0.00000175
-0.83783784 0.00000067
-0.83583584 0.00000180
-0.83383383 0.00000418
-0.83183183 0.00000563
-0.82982983 0.00000611
-0.82782783 0.00000601
-0.82582583 0.00000551
-0.82382382 0.00000441
-0.82182182 0.00000229
-0.81981982 0.00000095
-0.81781782 0.00000475
-0.81581582 0.00000798
-0.81381381 0.00000943
-0.81181181 0.00000837
-0.80980981 0.00000497
-0.80780781 0.00000027
-0.80580581 0.00000420
-0.80380380 0.00000702
-0.80180180 0.00000742
-0.79979980 0.00000556
-0.79779780 0.00000249
-0.79579580 0.00000029
-0.79379379 0.00000139
-0.79179179 0.00000012
-0.78978979 0.00000313
-0.78778779 0.00000702
-0.78578579 0.00000969
-0.78378378 0.00000968
-0.78178178 0.00000657
-0.77977978 0.00000137
-0.77777778 0.00000382
-0.77577578 0.00000673
-0.77377377 0.00000598
-0.77177177 0.00000187
-0.76976977 0.00000362
-0.76776777 0.00000765
-0.76576577 0.00000781
-0.76376376 0.00000338
-0.76176176 0.00000425
-0.75975976 0.00001202
-0.75775776 0.00001653
-0.75575576 0.00001564
-0.75375375 0.00000947
-0.75175175 0.00000043
-0.74974975 0.00000776
-0.74774775 0.00001175
-0.74574575 0.00001001
-0.74374374 0.00000355
-0.74174174 0.00000457
-0.73973974 0.00001057
-0.73773774 0.00001169
-0.73573574 0.00000730
-0.73373373 0.00000078
-0.73173173 0.00000916
-0.72972973 0.00001440
-0.72772773 0.00001442
-0.72572573 0.00000940
-0.72372372 0.00000158
-0.72172172 0.00000572
-0.71971972 0.00000956
-0.71771772 0.00000858
-0.71571572 0.00000340
-0.71371371 0.00000368
-0.71171171 0.00000975
-0.70970971 0.00001249
-0.70770771 0.00001106
-0.70570571 0.00000626
-0.70370370 0.00000014
-0.70170170 0.00000493
-0.69969970 0.00000721
-0.69769770 0.00000614
-0.69569570 0.00000243
-0.69369369 0.00000233
-0.69169169 0.00000638
-0.68968969 0.00000840
-0.68768769 0.00000789
-0.68568569 0.00000521
-0.68368368 0.00000128
-0.68168168 0.00000284
-0.67967968 0.00000626
-0.67767768 0.00000849
-0.67567568 0.00000939
-0.67367367 0.00000913
-0.67167167 0.00000793
-0.66966967 0.00000605
-0.66766767 0.00000371
-0.66566567 0.00000114
-0.66366366 0.00000137
-0.66166166 0.00000350
-0.65965966 0.00000496
-0.65765766 0.00000558
-0.65565566 0.00000535
-0.65365365 0.00000447
-0.65165165 0.00000323
-0.64964965 0.00000195
-0.64764765 0.00000082
-0.64564565 0.00000009
-0.64364364 0.00000082
-0.64164164 0.00000144
-0.63963964 0.00000194
-0.63763764 0.00000222
-0.63563564 0.00000214
-0.63363363 0.00000160
-0.63163163 0.00000067
-0.62962963 0.00000039
-0.62762763 0.00000114
-0.62562563 0.00000118
-0.62362362 0.00000030
-0.62162162 0.00000133
-0.61961962 0.00000315
-0.61761762 0.00000436
-0.61561562 0.00000420
-0.61361361 0.00000229
-0.61161161 0.00000113
-0.60960961 0.00000518
-0.60760761 0.00000852
-0.60560561 0.00000982
-0.60360360 0.00000823
-0.60160160 0.00000375
-0.59959960 0.00000264
-0.59759760 0.00000916
-0.59559560 0.00001380
-0.59359359 0.00001491
-0.59159159 0.00001180
-0.58958959 0.00000505
-0.58758759 0.00000363
-0.58558559 0.00001182
-0.58358358 0.00001715
-0.58158158 0.00001800
-0.57957958 0.00001404
-0.57757758 0.00000635
-0.57557558 0.00000291
-0.57357357 0.00001115
-0.57157157 0.00001613
-0.56956957 0.00001662
-0.56756757 0.00001274
-0.56556557 0.00000591
-0.56356356 0.00000171
-0.56156156 0.00000783
-0.55955956 0.00001076
-0.55755756 0.00000990
-0.55555556 0.00000586
-0.55355355 0.00000016
-0.55155155 0.00000528
-0.54954955 0.00000877
-0.54754755 0.00000936
-0.54554555 0.00000706
-0.54354354 0.00000280
-0.54154154 0.00000199
-0.53953954 0.00000584
-0.53753754 0.00000771
-0.53553554 0.00000729
-0.53353353 0.00000500
-0.53153153 0.00000173
-0.52952953 0.00000145
-0.52752753 0.00000372
-0.52552553 0.00000474
-0.52352352 0.00000466
-0.52152152 0.00000397
-0.51951952 0.00000325
-0.51751752 0.00000285
-0.51551552 0.00000273
-0.51351351 0.00000247
-0.51151151 0.00000148
-0.50950951 0.00000073
-0.50750751 0.00000423
-0.50550551 0.00000855
-0.50350350 0.00001267
-0.50150150 0.00001533
-0.49949950 0.00001537
-0.49749750 0.00001219
-0.49549550 0.00000601
-0.49349349 0.00000208
-0.49149149 0.00001030
-0.48948949 0.00001664
-0.48748749 0.00001939
-0.48548549 0.00001763
-0.48348348 0.00001151
-0.48148148 0.00000228
-0.47947948 0.00000803
-0.47747748 0.00001710
-0.47547548 0.00002292
-0.47347347 0.00002428
-0.47147147 0.00002109
-0.46946947 0.00001432
-0.46746747 0.00000575
-0.46546547 0.00000256
-0.46346346 0.00000879
-0.46146146 0.00001183
-0.45945946 0.00001149
-0.45745746 0.00000847
-0.45545546 0.00000411
-0.45345345 0.00000002
-0.45145145 0.00000259
-0.44944945 0.00000284
-0.44744745 0.00000071
-0.44544545 0.00000318
-0.44344344 0.00000779
-0.44144144 0.00001195
-0.43943944 0.00001471
-0.43743744 0.00001554
-0.43543544 0.00001442
-0.43343343 0.00001176
-0.43143143 0.00000822
-0.42942943 0.00000449
-0.42742743 0.00000112
-0.42542543 0.00000163
-0.42342342 0.00000371
-0.42142142 0.00000525
-0.41941942 0.00000639
-0.41741742 0.00000720
-0.41541542 0.00000758
-0.41341341 0.00000734
-0.41141141 0.00000626
-0.40940941 0.00000424
-0.40740741 0.00000137
-0.40540541 0.00000198
-0.40340340 0.00000524
-0.40140140 0.00000776
-0.39939940 0.00000897
-0.39739740 0.00000857
-0.39539540 0.00000663
-0.39339339 0.00000356
-0.39139139 0.00000006
-0.38938939 0.00000311
-0.38738739 0.00000531
-0.38538539 0.00000621
-0.38338338 0.00000587
-0.38138138 0.00000472
-0.37937938 0.00000341
-0.37737738 0.00000261
-0.37537538 0.00000280
-0.37337337 0.00000410
-0.37137137 0.00000622
-0.36936937 0.00000850
-0.36736737 0.00001014
-0.36536537 0.00001040
-0.36336336 0.00000881
-0.36136136 0.00000538
-0.35935936 0.00000059
-0.35735736 0.00000469
-0.35535536 0.00000940
-0.35335335 0.00001257
-0.35135135 0.00001354
-0.34934935 0.00001212
-0.34734735 0.00000866
-0.34534535 0.00000394
-0.34334334 0.00000103
-0.34134134 0.00000524
-0.33933934 0.00000793
-0.33733734 0.00000872
-0.33533534 0.00000771
-0.33333333 0.00000536
-0.33133133 0.00000237
-0.32932933 0.00000054
-0.32732733 0.00000278
-0.32532533 0.00000406
-0.32332332 0.00000434
-0.32132132 0.00000385
-0.31931932 0.00000294
-0.31731732 0.00000190
-0.31531532 0.00000093
-0.31331331 0.00000002
-0.31131131 0.00000096
-0.30930931 0.00000220
-0.30730731 0.00000387
-0.30530531 0.00000592
-0.30330330 0.00000814
-0.30130130 0.00001014
-0.29929930 0.00001142
-0.29729730 0.00001158
-0.29529530 0.00001043
-0.29329329 0.00000809
-0.29129129 0.00000501
-0.28928929 0.00000189
-0.28728729 0.00000048
-0.28528529 0.00000143
-0.28328328 0.00000059
-0.28128128 0.00000195
-0.27927928 0.00000567
-0.27727728 0.00000968
-0.27527528 0.00001294
-0.27327327 0.00001450
-0.27127127 0.00001375
-0.26926927 0.00001056
-0.26726727 0.00000538
-0.26526527 0.00000088
-0.26326326 0.00000706
-0.26126126 0.00001195
-0.25925926 0.00001462
-0.25725726 0.00001458
-0.25525526 0.00001189
-0.25325325 0.00000715
-0.25125125 0.00000129
-0.24924925 0.00000461
-0.24724725 0.00000957
-0.24524525 0.00001292
-0.24324324 0.00001437
-0.24124124 0.00001407
-0.23923924 0.00001244
-0.23723724 0.00001005
-0.23523524 0.00000746
-0.23323323 0.00000505
-0.23123123 0.00000299
-0.22922923 0.00000126
-0.22722723 0.00000027
-0.22522523 0.00000172
-0.22322322 0.00000308
-0.22122122 0.00000418
-0.21921922 0.00000472
-0.21721722 0.00000438
-0.21521522 0.00000294
-0.21321321 0.00000043
-0.21121121 0.00000277
-0.20920921 0.00000602
-0.20720721 0.00000845
-0.20520521 0.00000923
-0.20320320 0.00000780
-0.20120120 0.00000405
-0.19919920 0.00000153
-0.19719720 0.00000792
-0.19519520 0.00001369
-0.19319319 0.00001737
-0.19119119 0.00001777
-0.18918919 0.00001429
-0.18718719 0.00000717
-0.18518519 0.00000252
-0.18318318 0.00001301
-0.18118118 0.00002223
-0.17917918 0.00002823
-0.17717718 0.00002961
-0.17517518 0.00002592
-0.17317317 0.00001774
-0.17117117 0.00000664
-0.16916917 0.00000519
-0.16716717 0.00001536
-0.16516517 0.00002185
-0.16316316 0.00002345
-0.16116116 0.00002003
-0.15915916 0.00001257
-0.15715716 0.00000291
-0.15515516 0.00000666
-0.15315315 0.00001395
-0.15115115 0.00001736
-0.14914915 0.00001626
-0.14714715 0.00001113
-0.14514515 0.00000339
-0.14314314 0.00000494
-0.14114114 0.00001176
-0.13913914 0.00001536
-0.13713714 0.00001486
-0.13513514 0.00001043
-0.13313313 0.00000313
-0.13113113 0.00000525
-0.12912913 0.00001275
-0.12712713 0.00001769
-0.12512513 0.00001906
-0.12312312 0.00001679
-0.12112112 0.00001170
-0.11911912 0.00000527
-0.11711712 0.00000078
-0.11511512 0.00000491
-0.11311311 0.00000624
-0.11111111 0.00000469
-0.10910911 0.00000105
-0.10710711 0.00000333
-0.10510511 0.00000684
-0.10310310 0.00000815
-0.10110110 0.00000654
-0.09909910 0.00000216
-0.09709710 0.00000402
-0.09509510 0.00001042
-0.09309309 0.00001529
-0.09109109 0.00001719
-0.08908909 0.00001541
-0.08708709 0.00001015
-0.08508509 0.00000258
-0.08308308 0.00000550
-0.08108108 0.00001208
-0.07907908 0.00001548
-0.07707708 0.00001480
-0.07507508 0.00001018
-0.07307307 0.00000283
-0.07107107 0.00000530
-0.06906907 0.00001204
-0.06706707 0.00001551
-0.06506507 0.00001473
-0.06306306 0.00000988
-0.06106106 0.00000229
-0.05905906 0.00000583
-0.05705706 0.00001203
-0.05505506 0.00001427
-0.05305305 0.00001150
-0.05105105 0.00000412
-0.04904905 0.00000611
-0.04704705 0.00001638
-0.04504505 0.00002360
-0.04304304 0.00002519
-0.04104104 0.00001993
-0.03903904 0.00000843
-0.03703704 0.00000684
-0.03503504 0.00002196
-0.03303303 0.00003254
-0.03103103 0.00003486
-0.02902903 0.00002705
-0.02702703 0.00000990
-0.02502503 0.00001289
-0.02302302 0.00003523
-0.02102102 0.00004986
-0.01901902 0.00005011
-0.01701702 0.00003199
-0.01501502 0.00000403
-0.01301301 0.00005176
-0.01101101 0.00009896
-0.00900901 0.00012810
-0.00700701 0.00011815
-0.00500501 0.00004717
-0.00300300 0.00010476
-0.00100100 0.00035271
0.00100100 0.00037009
0.00300300 0.00015084
0.00500501 0.00001955
0.00700701 0.00003852
0.00900901 0.00004254
0.01101101 0.00001325
0.01301301 0.00002995
0.01501502 0.00007134
0.01701702 0.00010053
0.01901902 0.00011292
0.02102102 0.00010917
0.02302302 0.00009384
0.02502503 0.00007352
0.02702703 0.00005484
0.02902903 0.00004292
0.03103103 0.00004028
0.03303303 0.00004667
0.03503504 0.00005944
0.03703704 0.00007457
0.03903904 0.00008781
0.04104104 0.00009585
0.04304304 0.00009705
0.04504505 0.00009175
0.04704705 0.00008197
0.04904905 0.00007077
0.05105105 0.00006135
0.05305305 0.00005619
0.05505506 0.00005640
0.05705706 0.00006153
0.05905906 0.00006972
0.06106106 0.00007829
0.06306306 0.00008449
0.06506507 0.00008622
0.06706707 0.00008261
0.06906907 0.00007424
0.07107107 0.00006296
0.07307307 0.00005144
0.07507508 0.00004242
0.07707708 0.00003807
0.07907908 0.00003942
0.08108108 0.00004613
0.08308308 0.00005658
0.08508509 0.00006830
0.08708709 0.00007860
0.08908909 0.00008526
0.09109109 0.00008701
0.09309309 0.00008389
0.09509510 0.00007714
0.09709710 0.00006888
0.09909910 0.00006154
0.10110110 0.00005722
0.10310310 0.00005716
0.10510511 0.00006144
0.10710711 0.00006894
0.10910911 0.00007767
0.11111111 0.00008526
0.11311311 0.00008955
0.11511512 0.00008913
0.11711712 0.00008368
0.11911912 0.00007405
0.12112112 0.00006204
0.12312312 0.00004996
0.12512513 0.00004008
0.12712713 0.00003412
0.12912913 0.00003286
0.13113113 0.00003604
0.13313313 0.00004252
0.13513514 0.00005054
0.13713714 0.00005826
0.13913914 0.00006420
0.14114114 0.00006755
0.14314314 0.00006830
0.14514515 0.00006720
0.14714715 0.00006541
0.14914915 0.00006415
0.15115115 0.00006434
0.15315315 0.00006630
0.15515516 0.00006967
0.15715716 0.00007354
0.15915916 0.00007674
0.16116116 0.00007817
0.16316316 0.00007715
0.16516517 0.00007365
0.16716717 0.00006833
0.16916917 0.00006238
0.17117117 0.00005721
0.17317317 0.00005407
0.17517518 0.00005372
0.17717718 0.00005621
0.17917918 0.00006086
0.18118118 0.00006643
0.18318318 0.00007145
0.18518519 0.00007463
0.18718719 0.00007519
0.18918919 0.00007310
0.19119119 0.00006907
0.19319319 0.00006439
0.19519520 0.00006054
0.19719720 0.00005879
0.19919920 0.00005984
0.20120120 0.00006360
0.20320320 0.00006917
0.20520521 0.00007506
0.20720721 0.00007959
0.20920921 0.00008133
0.21121121 0.00007951
0.21321321 0.00007423
0.21521522 0.00006654
0.21721722 0.00005811
0.21921922 0.00005093
0.22122122 0.00004673
0.22322322 0.00004655
0.22522523 0.00005050
0.22722723 0.00005764
0.22922923 0.00006629
0.23123123 0.00007439
0.23323323 0.00008004
0.23523524 0.00008199
0.23723724 0.00007999
0.23923924 0.00007482
0.24124124 0.00006812
0.24324324 0.00006196
0.24524525 0.00005831
0.24724725 0.00005850
0.24924925 0.00006285
0.25125125 0.00007061
0.25325325 0.00008006
0.25525526 0.00008898
0.25725726 0.00009517
0.25925926 0.00009704
0.26126126 0.00009396
0.26326326 0.00008648
0.26526527 0.00007614
0.26726727 0.00006514
0.26926927 0.00005576
0.27127127 0.00004982
0.27327327 0.00004826
0.27527528 0.00005090
0.27727728 0.00005656
0.27927928 0.00006339
0.28128128 0.00006936
0.28328328 0.00007280
0.28528529 0.00007283
0.28728729 0.00006954
0.28928929 0.00006399
0.29129129 0.00005786
0.29329329 0.00005302
0.29529530 0.00005100
0.29729730 0.00005262
0.29929930 0.00005778
0.30130130 0.00006546
0.30330330 0.00007405
0.30530531 0.00008172
0.30730731 0.00008690
0.30930931 0.00008866
0.31131131 0.00008686
0.31331331 0.00008219
0.31531532 0.00007587
0.31731732 0.00006937
0.31931932 0.00006396
0.32132132 0.00006044
0.32332332 0.00005899
0.32532533 0.00005920
0.32732733 0.00006030
0.32932933 0.00006142
0.33133133 0.00006191
0.33333333 0.00006152
0.33533534 0.00006045
0.33733734 0.00005926
0.33933934 0.00005865
0.34134134 0.00005918
0.34334334 0.00006106
0.34534535 0.00006404
0.34734735 0.00006745
0.34934935 0.00007040
0.35135135 0.00007206
0.35335335 0.00007188
0.35535536 0.00006983
0.35735736 0.00006638
0.35935936 0.00006244
0.36136136 0.00005905
0.36336336 0.00005711
0.36536537 0.00005710
0.36736737 0.00005894
0.36936937 0.00006201
0.37137137 0.00006533
0.37337337 0.00006784
0.37537538 0.00006877
0.37737738 0.00006780
0.37937938 0.00006525
0.38138138 0.00006194
0.38338338 0.00005897
0.38538539 0.00005739
0.38738739 0.00005786
0.38938939 0.00006049
0.39139139 0.00006473
0.39339339 0.00006957
0.39539540 0.00007379
0.39739740 0.00007632
0.39939940 0.00007656
0.40140140 0.00007452
0.40340340 0.00007084
0.40540541 0.00006660
0.40740741 0.00006299
0.40940941 0.00006098
0.41141141 0.00006108
0.41341341 0.00006322
0.41541542 0.00006679
0.41741742 0.00007088
0.41941942 0.00007454
0.42142142 0.00007707
0.42342342 0.00007818
0.42542543 0.00007801
0.42742743 0.00007697
0.42942943 0.00007559
0.43143143 0.00007425
0.43343343 0.00007304
0.43543544 0.00007178
0.43743744 0.00007013
0.43943944 0.00006780
0.44144144 0.00006475
0.44344344 0.00006136
0.44544545 0.00005831
0.44744745 0.00005648
0.44944945 0.00005658
0.45145145 0.00005889
0.45345345 0.00006305
0.45545546 0.00006804
0.45745746 0.00007250
0.45945946 0.00007504
0.46146146 0.00007479
0.46346346 0.00007175
0.46546547 0.00006686
0.46746747 0.00006187
0.46946947 0.00005883
0.47147147 0.00005942
0.47347347 0.00006435
0.47547548 0.00007300
0.47747748 0.00008340
0.47947948 0.00009273
0.48148148 0.00009809
0.48348348 0.00009736
0.48548549 0.00008995
0.48748749 0.00007716
0.48948949 0.00006190
0.49149149 0.00004795
0.49349349 0.00003896
0.49549550 0.00003728
0.49749750 0.00004325
0.49949950 0.00005503
0.50150150 0.00006902
0.50350350 0.00008096
0.50550551 0.00008716
0.50750751 0.00008568
0.50950951 0.00007693
0.51151151 0.00006360
0.51351351 0.00004984
0.51551552 0.00003996
0.51751752 0.00003705
0.51951952 0.00004193
0.52152152 0.00005293
0.52352352 0.00006630
0.52552553 0.00007752
0.52752753 0.00008273
0.52952953 0.00008008
0.53153153 0.00007039
0.53353353 0.00005696
0.53553554 0.00004450
0.53753754 0.00003755
0.53953954 0.00003893
0.54154154 0.00004871
0.54354354 0.00006407
0.54554555 0.00008017
0.54754755 0.00009173
0.54954955 0.00009484
0.55155155 0.00008833
0.55355355 0.00007424
0.55555556 0.00005722
0.55755756 0.00004300
0.55955956 0.00003642
0.56156156 0.00003972
0.56356356 0.00005172
0.56556557 0.00006809
0.56756757 0.00008287
0.56956957 0.00009046
0.57157157 0.00008767
0.57357357 0.00007493
0.57557558 0.00005619
0.57757758 0.00003771
0.57957958 0.00002580
0.58158158 0.00002467
0.58358358 0.00003483
0.58558559 0.00005284
0.58758759 0.00007245
0.58958959 0.00008683
0.59159159 0.00009099
0.59359359 0.00008365
0.59559560 0.00006775
0.59759760 0.00004946
0.59959960 0.00003595
0.60160160 0.00003273
0.60360360 0.00004158
0.60560561 0.00005982
0.60760761 0.00008117
0.60960961 0.00009807
0.61161161 0.00010447
0.61361361 0.00009811
0.61561562 0.00008144
0.61761762 0.00006072
0.61961962 0.00004372
0.62162162 0.00003665
0.62362362 0.00004184
0.62562563 0.00005670
0.62762763 0.00007472
0.62962963 0.00008804
0.63163163 0.00009057
0.63363363 0.00008059
0.63563564 0.00006158
0.63763764 0.00004108
0.63963964 0.00002775
0.64164164 0.00002789
0.64364364 0.00004275
0.64564565 0.00006770
0.64764765 0.00009383
0.64964965 0.00011122
0.65165165 0.00011293
0.65365365 0.00009783
0.65565566 0.00007138
0.65765766 0.00004367
0.65965966 0.00002561
0.66166166 0.00002461
0.66366366 0.00004149
0.66566567 0.00006996
0.66766767 0.00009886
0.66966967 0.00011654
0.67167167 0.00011549
0.67367367 0.00009548
0.67567568 0.00006388
0.67767768 0.00003290
0.67967968 0.00001481
0.68168168 0.00001706
0.68368368 0.00003915
0.68568569 0.00007276
0.68768769 0.00010493
0.68968969 0.00012321
0.69169169 0.00012066
0.69369369 0.00009860
0.69569570 0.00006611
0.69769770 0.00003636
0.69969970 0.00002124
0.70170170 0.00002656
0.70370370 0.00004974
0.70570571 0.00008089
0.70770771 0.00010690
0.70970971 0.00011674
0.71171171 0.00010592
0.71371371 0.00007821
0.71571572 0.00004400
0.71771772 0.00001605
0.71971972 0.00000447
0.72172172 0.00001284
0.72372372 0.00003707
0.72572573 0.00006738
0.72772773 0.00009229
0.72972973 0.00010312
0.73173173 0.00009714
0.73373373 0.00007815
0.73573574 0.00005464
0.73773774 0.00003625
0.73973974 0.00003007
0.74174174 0.00003822
0.74374374 0.00005731
0.74574575 0.00008004
0.74774775 0.00009797
0.74974975 0.00010448
0.75175175 0.00009711
0.75375375 0.00007820
0.75575576 0.00005417
0.75775776 0.00003326
0.75975976 0.00002284
0.76176176 0.00002680
0.76376376 0.00004403
0.76576577 0.00006859
0.76776777 0.00009164
0.76976977 0.00010457
0.77177177 0.00010236
0.77377377 0.00008581
0.77577578 0.00006150
0.77777778 0.00003946
0.77977978 0.00002913
0.78178178 0.00003530
0.78378378 0.00005589
0.78578579 0.00008256
0.78778779 0.00010413
0.78978979 0.00011129
0.79179179 0.00010065
0.79379379 0.00007614
0.79579580 0.00004732
0.79779780 0.00002529
0.79979980 0.00001814
0.80180180 0.00002791
0.80380380 0.00005018
0.80580581 0.00007622
0.80780781 0.00009650
0.80980981 0.00010409
0.81181181 0.00009674
0.81381381 0.00007724
0.81581582 0.00005229
0.81781782 0.00003036
0.81981982 0.00001909
0.82182182 0.00002281
0.82382382 0.00004075
0.82582583 0.00006684
0.82782783 0.00009152
0.82982983 0.00010524
0.83183183 0.00010249
0.83383383 0.00008445
0.83583584 0.00005872
0.83783784 0.00003612
0.83983984 0.00002595
0.84184184 0.00003209
0.84384384 0.00005183
0.84584585 0.00007750
0.84784785 0.00009983
0.84984985 0.00011111
0.85185185 0.00010718
0.85385385 0.00008839
0.85585586 0.00005982
0.85785786 0.00003080
0.85985986 0.00001265
0.86186186 0.00001431
0.86386386 0.00003715
0.86586587 0.00007230
0.86786787 0.00010351
0.86986987 0.00011530
0.87187187 0.00010210
0.87387387 0.00007198
0.87587588 0.00004171
0.87787788 0.00002617
0.87987988 0.00002961
0.88188188 0.00004525
0.88388388 0.00006270
0.88588589 0.00007628
0.88788789 0.00008677
0.88988989 0.00009594
0.89189189 0.00010048
0.89389389 0.00009297
0.89589590 0.00007005
0.89789790 0.00003941
0.89989990 0.00001729
0.90190190 0.00001693
0.90390390 0.00003823
0.90590591 0.00006822
0.90790791 0.00009161
0.90990991 0.00010060
0.91191191 0.00009582
0.91391391 0.00008076
0.91591592 0.00005900
0.91791792 0.00003709
0.91991992 0.00002581
0.92192192 0.00003329
0.92392392 0.00005604
0.92592593 0.00008029
0.92792793 0.00009456
0.92992993 0.00009841
0.93193193 0.00009588
0.93393393 0.00008430
0.93593594 0.00005811
0.93793794 0.00002542
0.93993994 0.00001047
0.94194194 0.00002954
0.94394394 0.00006844
0.94594595 0.00009552
0.94794795 0.00009735
0.94994995 0.00008918
0.95195195 0.00008662
0.95395395 0.00008260
0.95595596 0.00006368
0.95795796 0.00003704
0.95995996 0.00002410
0.96196196 0.00003345
0.96396396 0.00005600
0.96596597 0.00008055
0.96796797 0.00009806
0.96996997 0.00010157
0.97197197 0.00009690
0.97397397 0.00009051
0.97597598 0.00006640
0.97797798 0.00002628
0.97997998 0.00001418
0.98198198 0.00003697
0.98398398 0.00006040
0.98598599 0.00007904
0.98798799 0.00009605
0.98998999 0.00010528
0.99199199 0.00009749
0.99399399 0.00007955
0.99599600 0.00006759
0.99799800 0.00002715
1.00000000 0.00000463


==> 3_err.csv <==
lw,lq,med,uq,uw
0.0007119329846503611,0.0014851688809571436,0.0019446521444368352,0.002509256878328028,0.005576791037265298


==> 4_err.csv <==
lw,lq,med,uq,uw
0.0016147049285021634,0.0038786932642756477,0.004707144143489165,0.005745740848949139,0.0223889480828396
0.0006115136406806169,0.0010898717300649762,0.0012510799785410355,0.001434807990430947,0.00715688853509773
0.0005527401682815143,0.000844944136345757,0.0009506083900331477,0.0010806985128281887,0.0039410134373376775


==> 5_err.csv <==
lw,lq,med,uq,uw
1.3059575879156468e-05,2.9927734267142646e-05,3.745413412302501e-05,4.718438015169871e-05,0.00010905234119282388


==> 6_err.csv <==
lw,lq,med,uq,uw
0.003410388905478754,0.01648482852568233,0.02723890697899657,0.0492024875445258,3.7691526860519033


==> 6_ex_err.txt <==
x approx exact error
0.00000000e+00 -1.54685345e-03 0.00000000e+00 1.54685345e-03
1.00100100e-03 -1.37720749e-03 2.31044129e-04 1.60825162e-03
2.00200200e-03 -1.20595218e-03 4.62087577e-04 1.66803976e-03
3.00300300e-03 -1.03313606e-03 6.93129661e-04 1.72626572e-03
4.00400400e-03 -8.58806593e-04 9.24169699e-04 1.78297629e-03
5.00500501e-03 -6.83010181e-04 1.15520701e-03 1.83821719e-03
6.00600601e-03 -5.05792160e-04 1.38624091e-03 1.89203307e-03
7.00700701e-03 -3.27196835e-04 1.61727072e-03 1.94446756e-03
8.00800801e-03 -1.47267489e-04 1.84829576e-03 1.99556324e-03
9.00900901e-03 3.39536039e-05 2.07931533e-03 2.04536173e-03
1.00100100e-02 2.16425157e-04 2.31032877e-03 2.09390362e-03
1.10110110e-02 4.00106861e-04 2.54133539e-03 2.14122853e-03
1.20120120e-02 5.84959366e-04 2.77233451e-03 2.18737514e-03
1.30130130e-02 7.70944268e-04 3.00332543e-03 2.23238116e-03
1.40140140e-02 9.58024095e-04 3.23430749e-03 2.27628339e-03
1.50150150e-02 1.14616229e-03 3.46527999e-03 2.31911770e-03
1.60160160e-02 1.33532319e-03 3.69624225e-03 2.36091906e-03
1.70170170e-02 1.52547203e-03 3.92719359e-03 2.40172155e-03
1.80180180e-02 1.71657493e-03 4.15813332e-03 2.44155840e-03
1.90190190e-02 1.90859882e-03 4.38906076e-03 2.48046194e-03
2.00200200e-02 2.10151154e-03 4.61997522e-03 2.51846368e-03
2.10210210e-02 2.29528171e-03 4.85087602e-03 2.55559431e-03
2.20220220e-02 2.48987880e-03 5.08176247e-03 2.59188367e-03
2.30230230e-02 2.68527306e-03 5.31263389e-03 2.62736083e-03
2.40240240e-02 2.88143554e-03 5.54348958e-03 2.66205404e-03
2.50250250e-02 3.07833809e-03 5.77432887e-03 2.69599078e-03
2.60260260e-02 3.27595328e-03 6.00515105e-03 2.72919778e-03
2.70270270e-02 3.47425446e-03 6.23595545e-03 2.76170099e-03
2.80280280e-02 3.67321573e-03 6.46674138e-03 2.79352566e-03
2.90290290e-02 3.87281188e-03 6.69750815e-03 2.82469627e-03
3.00300300e-02 4.07301845e-03 6.92825506e-03 2.85523661e-03
3.10310310e-02 4.27381166e-03 7.15898143e-03 2.88516977e-03
3.20320320e-02 4.47516842e-03 7.38968656e-03 2.91451814e-03
3.30330330e-02 4.67706633e-03 7.62036977e-03 2.94330343e-03
3.40340340e-02 4.87948365e-03 7.85103036e-03 2.97154671e-03
3.50350350e-02 5.08239928e-03 8.08166764e-03 2.99926836e-03
3.60360360e-02 5.28579277e-03 8.31228091e-03 3.02648815e-03
3.70370370e-02 5.48964430e-03 8.54286949e-03 3.05322518e-03
3.80380380e-02 5.69393468e-03 8.77343267e-03 3.07949799e-03
3.90390390e-02 5.89864532e-03 9.00396976e-03 3.10532445e-03
4.00400400e-02 6.10375820e-03 9.23448007e-03 3.13072187e-03
4.10410410e-02 6.30925593e-03 9.46496290e-03 3.15570696e-03
4.20420420e-02 6.51512166e-03 9.69541754e-03 3.18029588e-03
4.30430430e-02 6.72133911e-03 9.92584330e-03 3.20450419e-03
4.40440440e-02 6.92789257e-03 1.01562395e-02 3.22834692e-03
4.50450450e-02 7.13476685e-03 1.03866054e-02 3.25183855e-03
4.60460460e-02 7.34194729e-03 1.06169403e-02 3.27499303e-03
4.70470470e-02 7.54941978e-03 1.08472436e-02 3.29782379e-03
4.80480480e-02 7.75717068e-03 1.10775144e-02 3.32034374e-03
4.90490490e-02 7.96518688e-03 1.13077522e-02 3.34256530e-03
5.00500501e-02 8.17345576e-03 1.15379562e-02 3.36450040e-03
5.10510511e-02 8.38196516e-03 1.17681256e-02 3.38616046e-03
5.20520521e-02 8.59070342e-03 1.19982599e-02 3.40755648e-03
5.30530531e-02 8.79965930e-03 1.22283582e-02 3.42869894e-03
5.40540541e-02 9.00882206e-03 1.24584200e-02 3.44959791e-03
5.50550551e-02 9.21818136e-03 1.26884443e-02 3.47026299e-03
5.60560561e-02 9.42772732e-03 1.29184307e-02 3.49070337e-03
5.70570571e-02 9.63745048e-03 1.31483783e-02 3.51092779e-03
5.80580581e-02 9.84734179e-03 1.33782864e-02 3.53094460e-03
5.90590591e-02 1.00573926e-02 1.36081543e-02 3.55076172e-03
6.00600601e-02 1.02675947e-02 1.38379813e-02 3.57038668e-03
6.10610611e-02 1.04779401e-02 1.40677668e-02 3.58982662e-03
6.20620621e-02 1.06884215e-02 1.42975098e-02 3.60908831e-03
6.30630631e-02 1.08990317e-02 1.45272099e-02 3.62817813e-03
6.40640641e-02 1.11097640e-02 1.47568661e-02 3.64710211e-03
6.50650651e-02 1.13206119e-02 1.49864779e-02 3.66586591e-03
6.60660661e-02 1.15315695e-02 1.52160444e-02 3.68447487e-03
6.70670671e-02 1.17426310e-02 1.54455650e-02 3.70293395e-03
6.80680681e-02 1.19537911e-02 1.56750389e-02 3.72124782e-03
6.90690691e-02 1.21650446e-02 1.59044654e-02 3.73942080e-03
7.00700701e-02 1.23763869e-02 1.61338438e-02 3.75745690e-03
7.10710711e-02 1.25878135e-02 1.63631734e-02 3.77535983e-03
7.20720721e-02 1.27993204e-02 1.65924533e-02 3.79313299e-03
7.30730731e-02 1.30109035e-02 1.68216830e-02 3.81077949e-03
7.40740741e-02 1.32225594e-02 1.70508616e-02 3.82830216e-03
7.50750751e-02 1.34342849e-02 1.72799884e-02 3.84570354e-03
7.60760761e-02 1.36460768e-02 1.75090627e-02 3.86298592e-03
7.70770771e-02 1.38579324e-02 1.77380837e-02 3.88015130e-03
7.80780781e-02 1.40698493e-02 1.79670508e-02 3.89720144e-03
7.90790791e-02 1.42818252e-02 1.81959631e-02 3.91413785e-03
8.00800801e-02 1.44938581e-02 1.84248199e-02 3.93096178e-03
8.10810811e-02 1.47059462e-02 1.86536205e-02 3.94767427e-03
8.20820821e-02 1.49180880e-02 1.88823641e-02 3.96427610e-03
8.30830831e-02 1.51302821e-02 1.91110500e-02 3.98076787e-03
8.40840841e-02 1.53425275e-02 1.93396774e-02 3.99714991e-03
8.50850851e-02 1.55548233e-02 1.95682457e-02 4.01342237e-03
8.60860861e-02 1.57671687e-02 1.97967539e-02 4.02958521e-03
8.70870871e-02 1.59795633e-02 2.00252014e-02 4.04563815e-03
8.80880881e-02 1.61920067e-02 2.02535875e-02 4.06158076e-03
8.90890891e-02 1.64044989e-02 2.04819112e-02 4.07741239e-03
9.00900901e-02 1.66170398e-02 2.07101720e-02 4.09313224e-03
9.10910911e-02 1.68296298e-02 2.09383691e-02 4.10873931e-03
9.20920921e-02 1.70422692e-02 2.11665016e-02 4.12423244e-03
9.30930931e-02 1.72549585e-02 2.13945688e-02 4.13961032e-03
9.40940941e-02 1.74676985e-02 2.16225700e-02 4.15487148e-03
9.50950951e-02 1.76804901e-02 2.18505044e-02 4.17001427e-03
9.60960961e-02 1.78933342e-02 2.20783711e-02 4.18503693e-03
9.70970971e-02 1.81062320e-02 2.23061695e-02 4.19993753e-03
9.80980981e-02 1.83191848e-02 2.25338988e-02 4.21471404e-03
9.90990991e-02 1.85321939e-02 2.27615581e-02 4.22936426e-03
1.00100100e-01 1.87452609e-02 2.29891468e-02 4.24388588e-03
1.01101101e-01 1.89583875e-02 2.32166640e-02 4.25827649e-03
1.02102102e-01 1.91715754e-02 2.34441089e-02 4.27253352e-03
1.03103103e-01 1.93848265e-02 2.36714808e-02 4.28665434e-03
1.04104104e-01 1.95981427e-02 2.38987789e-02 4.30063617e-03
1.05105105e-01 1.98115262e-02 2.41260024e-02 4.31447616e-03
1.06106106e-01 2.00249791e-02 2.43531504e-02 4.32817135e-03
1.07107107e-01 2.02385036e-02 2.45802223e-02 4.34171868e-03
1.08108108e-01 2.04521022e-02 2.48072172e-02 4.35511503e-03
1.09109109e-01 2.06657771e-02 2.50341343e-02 4.36835716e-03
1.10110110e-01 2.08795310e-02 2.52609728e-02 4.38144177e-03
1.11111111e-01 2.10933664e-02 2.54877319e-02 4.39436551e-03
1.12112112e-01 2.13072860e-02 2.57144109e-02 4.40712491e-03
1.13113113e-01 2.15212924e-02 2.59410088e-02 4.41971646e-03
1.14114114e-01 2.17353884e-02 2.61675250e-02 4.43213660e-03
1.15115115e-01 2.19495768e-02 2.63939585e-02 4.44438169e-03
1.16116116e-01 2.21638606e-02 2.66203086e-02 4.45644804e-03
1.17117117e-01 2.23782426e-02 2.68465745e-02 4.46833192e-03
1.18118118e-01 2.25927258e-02 2.70727554e-02 4.48002955e-03
1.19119119e-01 2.28073132e-02 2.72988503e-02 4.49153709e-03
1.20120120e-01 2.30220079e-02 2.75248586e-02 4.50285069e-03
1.21121121e-01 2.32368129e-02 2.77507793e-02 4.51396644e-03
1.22122122e-01 2.34517313e-02 2.79766117e-02 4.52488040e-03
1.23123123e-01 2.36667664e-02 2.82023550e-02 4.53558862e-03
1.24124124e-01 2.38819211e-02 2.84280082e-02 4.54608710e-03
1.25125125e-01 2.40971988e-02 2.86535706e-02 4.55637183e-03
1.26126126e-01 2.43126025e-02 2.88790413e-02 4.56643879e-03
1.27127127e-01 2.45281356e-02 2.91044195e-02 4.57628393e-03
1.28128128e-01 2.47438012e-02 2.93297044e-02 4.58590319e-03
1.29129129e-01 2.49596026e-02 2.95548951e-02 4.59529250e-03
1.30130130e-01 2.51755429e-02 2.97799907e-02 4.60444779e-03
1.31131131e-01 2.53916254e-02 3.00049904e-02 4.61336498e-03
1.32132132e-01 2.56078534e-02 3.02298934e-02 4.62204000e-03
1.33133133e-01 2.58242300e-02 3.04546987e-02 4.63046876e-03
1.34134134e-01 2.60407585e-02 3.06794057e-02 4.63864719e-03
1.35135135e-01 2.62574420e-02 3.09040133e-02 4.64657123e-03
1.36136136e-01 2.64742839e-02 3.11285207e-02 4.65423683e-03
1.37137137e-01 2.66912871e-02 3.13529271e-02 4.66163995e-03
1.38138138e-01 2.69084550e-02 3.15772315e-02 4.66877655e-03
1.39139139e-01 2.71257906e-02 3.18014332e-02 4.67564263e-03
1.40140140e-01 2.73432971e-02 3.20255313e-02 4.68223421e-03
1.41141141e-01 2.75609774e-02 3.22495248e-02 4.68854732e-03
1.42142142e-01 2.77788348e-02 3.24734129e-02 4.69457801e-03
1.43143143e-01 2.79968723e-02 3.26971946e-02 4.70032238e-03
1.44144144e-01 2.82150927e-02 3.29208693e-02 4.70577653e-03
1.45145145e-01 2.84334992e-02 3.31444358e-02 4.71093663e-03
1.46146146e-01 2.86520945e-02 3.33678934e-02 4.71579885e-03
1.47147147e-01 2.88708817e-02 3.35912411e-02 4.72035941e-03
1.48148148e-01 2.90898636e-02 3.38144781e-02 4.72461456e-03
1.49149149e-01 2.93090429e-02 3.40376034e-02 4.72856060e-03
1.50150150e-01 2.95284224e-02 3.42606162e-02 4.73219386e-03
1.51151151e-01 2.97480048e-02 3.44835156e-02 4.73551073e-03
1.52152152e-01 2.99677929e-02 3.47063005e-02 4.73850763e-03
1.53153153e-01 3.01877892e-02 3.49289702e-02 4.74118103e-03
1.54154154e-01 3.04079962e-02 3.51515237e-02 4.74352746e-03
1.55155155e-01 3.06284166e-02 3.53739601e-02 4.74554348e-03
1.56156156e-01 3.08490527e-02 3.55962784e-02 4.74722573e-03
1.57157157e-01 3.10699069e-02 3.58184778e-02 4.74857087e-03
1.58158158e-01 3.12909816e-02 3.60405573e-02 4.74957564e-03
1.59159159e-01 3.15122791e-02 3.62625160e-02 4.75023684e-03
1.60160160e-01 3.17338016e-02 3.64843529e-02 4.75055130e-03
1.61161161e-01 3.19555512e-02 3.67060671e-02 4.75051594e-03
1.62162162e-01 3.21775300e-02 3.69276577e-02 4.75012772e-03
1.63163163e-01 3.23997401e-02 3.71491237e-02 4.74938367e-03
1.64164164e-01 3.26221833e-02 3.73704642e-02 4.74828090e-03
1.65165165e-01 3.28448617e-02 3.75916783e-02 4.74681654e-03
1.66166166e-01 3.30677770e-02 3.78127649e-02 4.74498784e-03
1.67167167e-01 3.32909310e-02 3.80337231e-02 4.74279209e-03
1.68168168e-01 3.35143253e-02 3.82545519e-02 4.74022663e-03
1.69169169e-01 3.37379616e-02 3.84752505e-02 4.73728891e-03
1.70170170e-01 3.39618413e-02 3.86958177e-02 4.73397641e-03
1.71171171e-01 3.41859660e-02 3.89162528e-02 4.73028672e-03
1.72172172e-01 3.44103371e-02 3.91365545e-02 4.72621747e-03
1.73173173e-01 3.46349557e-02 3.93567221e-02 4.72176638e-03
1.74174174e-01 3.48598233e-02 3.95767545e-02 4.71693124e-03
1.75175175e-01 3.50849408e-02 3.97966507e-02 4.71170992e-03
1.76176176e-01 3.53103094e-02 4.00164098e-02 4.70610035e-03
1.77177177e-01 3.55359301e-02 4.02360307e-02 4.70010055e-03
1.78178178e-01 3.57618038e-02 4.04555124e-02 4.69370862e-03
1.79179179e-01 3.59879313e-02 4.06748540e-02 4.68692273e-03
1.80180180e-01 3.62143133e-02 4.08940544e-02 4.67974112e-03
1.81181181e-01 3.64409505e-02 4.11131127e-02 4.67216213e-03
1.82182182e-01 3.66678436e-02 4.13320277e-02 4.66418417e-03
1.83183183e-01 3.68949929e-02 4.15507986e-02 4.65580573e-03
1.84184184e-01 3.71223989e-02 4.17694243e-02 4.64702537e-03
1.85185185e-01 3.73500620e-02 4.19879037e-02 4.63784175e-03
1.86186186e-01 3.75779823e-02 4.22062359e-02 4.62825361e-03
1.87187187e-01 3.78061600e-02 4.24244198e-02 4.61825975e-03
1.88188188e-01 3.80345952e-02 4.26424543e-02 4.60785907e-03
1.89189189e-01 3.82632879e-02 4.28603385e-02 4.59705057e-03
1.90190190e-01 3.84922379e-02 4.30780712e-02 4.58583329e-03
1.91191191e-01 3.87214452e-02 4.32956515e-02 4.57420640e-03
1.92192192e-01 3.89509092e-02 4.35130783e-02 4.56216911e-03
1.93193193e-01 3.91806298e-02 4.37303506e-02 4.54972075e-03
1.94194194e-01 3.94106065e-02 4.39474672e-02 4.53686072e-03
1.95195195e-01 3.96408386e-02 4.41644271e-02 4.52358850e-03
1.96196196e-01 3.98713257e-02 4.43812293e-02 4.50990367e-03
1.97197197e-01 4.01020668e-02 4.45978727e-02 4.49580587e-03
1.98198198e-01 4.03330613e-02 4.48143562e-02 4.48129484e-03
1.99199199e-01 4.05643082e-02 4.50306786e-02 4.46637042e-03
2.00200200e-01 4.07958066e-02 4.52468391e-02 4.45103250e-03
2.01201201e-01 4.10275553e-02 4.54628364e-02 4.43528109e-03
2.02202202e-01 4.12595532e-02 4.56786694e-02 4.41911627e-03
2.03203203e-01 4.14917990e-02 4.58943372e-02 4.40253819e-03
2.04204204e-01 4.17242913e-02 4.61098384e-02 4.38554711e-03
2.05205205e-01 4.19570288e-02 4.63251722e-02 4.36814336e-03
2.06206206e-01 4.21900099e-02 4.65403373e-02 4.35032737e-03
2.07207207e-01 4.24232330e-02 4.67553327e-02 4.33209963e-03
2.08208208e-01 4.26566964e-02 4.69701571e-02 4.31346074e-03
2.09209209e-01 4.28903983e-02 4.71848096e-02 4.29441137e-03
2.10210210e-01 4.31243367e-02 4.73992890e-02 4.27495227e-03
2.11211211e-01 4.33585098e-02 4.76135941e-02 4.25508429e-03
2.12212212e-01 4.35929155e-02 4.78277238e-02 4.23480835e-03
2.13213213e-01 4.38275515e-02 4.80416770e-02 4.21412547e-03
2.14214214e-01 4.40624158e-02 4.82554525e-02 4.19303673e-03
2.15215215e-01 4.42975059e-02 4.84690492e-02 4.17154331e-03
2.16216216e-01 4.45328195e-02 4.86824659e-02 4.14964646e-03
2.17217217e-01 4.47683540e-02 4.88957015e-02 4.12734753e-03
2.18218218e-01 4.50041069e-02 4.91087548e-02 4.10464794e-03
2.19219219e-01 4.52400755e-02 4.93216247e-02 4.08154919e-03
2.20220220e-01 4.54762570e-02 4.95343099e-02 4.05805287e-03
2.21221221e-01 4.57126486e-02 4.97468093e-02 4.03416064e-03
2.22222222e-01 4.59492474e-02 4.99591217e-02 4.00987425e-03
2.23223223e-01 4.61860504e-02 5.01712459e-02 3.98519552e-03
2.24224224e-01 4.64230544e-02 5.03831808e-02 3.96012635e-03
2.25225225e-01 4.66602564e-02 5.05949251e-02 3.93466874e-03
2.26226226e-01 4.68976529e-02 5.08064777e-02 3.90882474e-03
2.27227227e-01 4.71352408e-02 5.10178373e-02 3.88259650e-03
2.28228228e-01 4.73730165e-02 5.12290027e-02 3.85598622e-03
2.29229229e-01 4.76109765e-02 5.14399727e-02 3.82899621e-03
2.30230230e-01 4.78491173e-02 5.16507462e-02 3.80162883e-03
2.31231231e-01 4.80874352e-02 5.18613218e-02 3.77388654e-03
2.32232232e-01 4.83259265e-02 5.20716983e-02 3.74577184e-03
2.33233233e-01 4.85645872e-02 5.22818746e-02 3.71728734e-03
2.34234234e-01 4.88034136e-02 5.24918493e-02 3.68843571e-03
2.35235235e-01 4.90424016e-02 5.27016213e-02 3.65921968e-03
2.36236236e-01 4.92815471e-02 5.29111892e-02 3.62964208e-03
2.37237237e-01 4.95208461e-02 5.31205519e-02 3.59970579e-03
2.38238238e-01 4.97602942e-02 5.33297080e-02 3.56941376e-03
2.39239239e-01 4.99998873e-02 5.35386563e-02 3.53876902e-03
2.40240240e-01 5.02396209e-02 5.37473955e-02 3.50777468e-03
2.41241241e-01 5.04794905e-02 5.39559244e-02 3.47643390e-03
2.42242242e-01 5.07194918e-02 5.41642417e-02 3.44474990e-03
2.43243243e-01 5.09596201e-02 5.43723461e-02 3.41272601e-03
2.44244244e-01 5.11998707e-02 5.45802363e-02 3.38036557e-03
2.45245245e-01 5.14402389e-02 5.47879110e-02 3.34767203e-03
2.46246246e-01 5.16807200e-02 5.49953689e-02 3.31464890e-03
2.47247247e-01 5.19213090e-02 5.52026087e-02 3.28129972e-03
2.48248248e-01 5.21620009e-02 5.54096291e-02 3.24762814e-03
2.49249249e-01 5.24027909e-02 5.56164287e-02 3.21363783e-03
2.50250250e-01 5.26436738e-02 5.58230064e-02 3.17933256e-03
2.51251251e-01 5.28846445e-02 5.60293606e-02 3.14471614e-03
2.52252252e-01 5.31256977e-02 5.62354902e-02 3.10979244e-03
2.53253253e-01 5.33668283e-02 5.64413937e-02 3.07456539e-03
2.54254254e-01 5.36080308e-02 5.66470698e-02 3.03903899e-03
2.55255255e-01 5.38492999e-02 5.68525172e-02 3.00321728e-03
2.56256256e-01 5.40906301e-02 5.70577345e-02 2.96710438e-03
2.57257257e-01 5.43320159e-02 5.72627203e-02 2.93070444e-03
2.58258258e-01 5.45734517e-02 5.74674733e-02 2.89402168e-03
2.59259259e-01 5.48149318e-02 5.76719922e-02 2.85706037e-03
2.60260260e-01 5.50564506e-02 5.78762755e-02 2.81982484e-03
2.61261261e-01 5.52980024e-02 5.80803218e-02 2.78231946e-03
2.62262262e-01 5.55395812e-02 5.82841299e-02 2.74454866e-03
2.63263263e-01 5.57811812e-02 5.84876982e-02 2.70651692e-03
2.64264264e-01 5.60227966e-02 5.86910253e-02 2.66822877e-03
2.65265265e-01 5.62644212e-02 5.88941100e-02 2.62968878e-03
2.66266266e-01 5.65060491e-02 5.90969507e-02 2.59090158e-03
2.67267267e-01 5.67476742e-02 5.92995461e-02 2.55187183e-03
2.68268268e-01 5.69892904e-02 5.95018946e-02 2.51260426e-03
2.69269269e-01 5.72308914e-02 5.97039950e-02 2.47310363e-03
2.70270270e-01 5.74724711e-02 5.99058458e-02 2.43337473e-03
2.71271271e-01 5.77140230e-02 6.01074455e-02 2.39342242e-03
2.72272272e-01 5.79555410e-02 6.03087926e-02 2.35325159e-03
2.73273273e-01 5.81970186e-02 6.05098858e-02 2.31286716e-03
2.74274274e-01 5.84384495e-02 6.07107236e-02 2.27227411e-03
2.75275275e-01 5.86798270e-02 6.09113044e-02 2.23147745e-03
2.76276276e-01 5.89211447e-02 6.11116269e-02 2.19048221e-03
2.77277277e-01 5.91623961e-02 6.13116896e-02 2.14929349e-03
2.78278278e-01 5.94035746e-02 6.15114910e-02 2.10791641e-03
2.79279279e-01 5.96446734e-02 6.17110295e-02 2.06635611e-03
2.80280280e-01 5.98856860e-02 6.19103038e-02 2.02461778e-03
2.81281281e-01 6.01266056e-02 6.21093123e-02 1.98270665e-03
2.82282282e-01 6.03674255e-02 6.23080534e-02 1.94062797e-03
2.83283283e-01 6.06081388e-02 6.25065258e-02 1.89838702e-03
2.84284284e-01 6.08487387e-02 6.27047278e-02 1.85598912e-03
2.85285285e-01 6.10892184e-02 6.29026580e-02 1.81343960e-03
2.86286286e-01 6.13295710e-02 6.31003148e-02 1.77074383e-03
2.87287287e-01 6.15697895e-02 6.32976967e-02 1.72790722e-03
2.88288288e-01 6.18098670e-02 6.34948021e-02 1.68493517e-03
2.89289289e-01 6.20497964e-02 6.36916296e-02 1.64183315e-03
2.90290290e-01 6.22895708e-02 6.38881774e-02 1.59860662e-03
2.91291291e-01 6.25291831e-02 6.40844441e-02 1.55526107e-03
2.92292292e-01 6.27686262e-02 6.42804282e-02 1.51180201e-03
2.93293293e-01 6.30078930e-02 6.44761280e-02 1.46823499e-03
2.94294294e-01 6.32469763e-02 6.46715419e-02 1.42456555e-03
2.95295295e-01 6.34858691e-02 6.48666684e-02 1.38079927e-03
2.96296296e-01 6.37245641e-02 6.50615059e-02 1.33694174e-03
2.97297297e-01 6.39630541e-02 6.52560527e-02 1.29299856e-03
2.98298298e-01 6.42013320e-02 6.54503073e-02 1.24897536e-03
2.99299299e-01 6.44393903e-02 6.56442681e-02 1.20487778e-03
3.00300300e-01 6.46772220e-02 6.58379334e-02 1.16071146e-03
3.01301301e-01 6.49148196e-02 6.60313017e-02 1.11648206e-03
3.02302302e-01 6.51521759e-02 6.62243712e-02 1.07219527e-03
3.03303303e-01 6.53892836e-02 6.64171403e-02 1.02785677e-03
3.04304304e-01 6.56261352e-02 6.66096075e-02 9.83472237e-04
3.05305305e-01 6.58627236e-02 6.68017710e-02 9.39047390e-04
3.06306306e-01 6.60990412e-02 6.69936292e-02 8.94587932e-04
3.07307307e-01 6.63350808e-02 6.71851804e-02 8.50099580e-04
3.08308308e-01 6.65708349e-02 6.73764229e-02 8.05588054e-04
3.09309309e-01 6.68062961e-02 6.75673552e-02 7.61059080e-04
3.10310310e-01 6.70414570e-02 6.77579754e-02 7.16518385e-04
3.11311311e-01 6.72763102e-02 6.79482819e-02 6.71971700e-04
3.12312312e-01 6.75108482e-02 6.81382730e-02 6.27424758e-04
3.13313313e-01 6.77450637e-02 6.83279470e-02 5.82883290e-04
3.14314314e-01 6.79789492e-02 6.85173022e-02 5.38353029e-04
3.15315315e-01 6.82124971e-02 6.87063368e-02 4.93839704e-04
3.16316316e-01 6.84457002e-02 6.88950492e-02 4.49349042e-04
3.17317317e-01 6.86785508e-02 6.90834376e-02 4.04886768e-04
3.18318318e-01 6.89110416e-02 6.92715002e-02 3.60458599e-04
3.19319319e-01 6.91431651e-02 6.94592354e-02 3.16070250e-04
3.20320320e-01 6.93749138e-02 6.96466413e-02 2.71727428e-04
3.21321321e-01 6.96062803e-02 6.98337162e-02 2.27435832e-04
3.22322322e-01 6.98372571e-02 7.00204583e-02 1.83201153e-04
3.23323323e-01 7.00678368e-02 7.02068659e-02 1.39029072e-04
3.24324324e-01 7.02980119e-02 7.03929372e-02 9.49252608e-05
3.25325325e-01 7.05277749e-02 7.05786703e-02 5.08953792e-05
3.26326326e-01 7.07571185e-02 7.07640636e-02 6.94507474e-06
3.27327327e-01 7.09860351e-02 7.09491151e-02 3.69200182e-05
3.28328328e-01 7.12145174e-02 7.11338231e-02 8.06942793e-05
3.29329329e-01 7.14425579e-02 7.13181858e-02 1.24372103e-04
3.30330330e-01 7.16701492e-02 7.15022013e-02 1.67947901e-04
3.31331331e-01 7.18972839e-02 7.16858678e-02 2.11416100e-04
3.32332332e-01 7.21239546e-02 7.18691835e-02 2.54771145e-04
3.33333333e-01 7.23501540e-02 7.20521465e-02 2.98007501e-04
3.34334334e-01 7.25758746e-02 7.22347549e-02 3.41119651e-04
3.35335335e-01 7.28011091e-02 7.24170070e-02 3.84102099e-04
3.36336336e-01 7.30258502e-02 7.25989008e-02 4.26949371e-04
3.37337337e-01 7.32500905e-02 7.27804345e-02 4.69656014e-04
3.38338338e-01 7.34738228e-02 7.29616062e-02 5.12216599e-04
3.39339339e-01 7.36970396e-02 7.31424139e-02 5.54625722e-04
3.40340340e-01 7.39197339e-02 7.33228559e-02 5.96878000e-04
3.41341341e-01 7.41418982e-02 7.35029301e-02 6.38968081e-04
3.42342342e-01 7.43635254e-02 7.36826347e-02 6.80890635e-04
3.43343343e-01 7.45846082e-02 7.38619678e-02 7.22640361e-04
3.44344344e-01 7.48051394e-02 7.40409274e-02 7.64211988e-04
3.45345345e-01 7.50251119e-02 7.42195116e-02 8.05600271e-04
3.46346346e-01 7.52445185e-02 7.43977185e-02 8.46799997e-04
3.47347347e-01 7.54633521e-02 7.45755461e-02 8.87805983e-04
3.48348348e-01 7.56816055e-02 7.47529925e-02 9.28613077e-04
3.49349349e-01 7.58992717e-02 7.49300556e-02 9.69216159e-04
3.50350350e-01 7.61163437e-02 7.51067335e-02 1.00961014e-03
3.51351351e-01 7.63328143e-02 7.52830243e-02 1.04978998e-03
3.52352352e-01 7.65486766e-02 7.54589260e-02 1.08975065e-03
3.53353353e-01 7.67639237e-02 7.56344365e-02 1.12948716e-03
3.54354354e-01 7.69785485e-02 7.58095539e-02 1.16899458e-03
3.55355355e-01 7.71925441e-02 7.59842761e-02 1.20826799e-03
3.56356356e-01 7.74059037e-02 7.61586012e-02 1.24730253e-03
3.57357357e-01 7.76186204e-02 7.63325271e-02 1.28609335e-03
3.58358358e-01 7.78306874e-02 7.65060517e-02 1.32463567e-03
3.59359359e-01 7.80420978e-02 7.66791731e-02 1.36292473e-03
3.60360360e-01 7.82528450e-02 7.68518892e-02 1.40095581e-03
3.61361361e-01 7.84629222e-02 7.70241979e-02 1.43872425e-03
3.62362362e-01 7.86723226e-02 7.71960972e-02 1.47622541e-03
3.63363363e-01 7.88810397e-02 7.73675850e-02 1.51345470e-03
3.64364364e-01 7.90890668e-02 7.75386592e-02 1.55040758e-03
3.65365365e-01 7.92963974e-02 7.77093178e-02 1.58707956e-03
3.66366366e-01 7.95030248e-02 7.78795586e-02 1.62346616e-03
3.67367367e-01 7.97089426e-02 7.80493796e-02 1.65956298e-03
3.68368368e-01 7.99141442e-02 7.82187786e-02 1.69536566e-03
3.69369369e-01 8.01186234e-02 7.83877535e-02 1.73086988e-03
3.70370370e-01 8.03223736e-02 7.85563022e-02 1.76607136e-03
3.71371371e-01 8.05253885e-02 7.87244226e-02 1.80096588e-03
3.72372372e-01 8.07276617e-02 7.88921125e-02 1.83554927e-03
3.73373373e-01 8.09291871e-02 7.90593697e-02 1.86981741e-03
3.74374374e-01 8.11299584e-02 7.92261922e-02 1.90376621e-03
3.75375375e-01 8.13299694e-02 7.93925777e-02 1.93739164e-03
3.76376376e-01 8.15292139e-02 7.95585242e-02 1.97068975e-03
3.77377377e-01 8.17276859e-02 7.97240293e-02 2.00365659e-03
3.78378378e-01 8.19253792e-02 7.98890909e-02 2.03628829e-03
3.79379379e-01 8.21222879e-02 8.00537069e-02 2.06858105e-03
3.80380380e-01 8.23184060e-02 8.02178749e-02 2.10053108e-03
3.81381381e-01 8.25137276e-02 8.03815929e-02 2.13213468e-03
3.82382382e-01 8.27082467e-02 8.05448585e-02 2.16338819e-03
3.83383383e-01 8.29019577e-02 8.07076696e-02 2.19428801e-03
3.84384384e-01 8.30948545e-02 8.08700240e-02 2.22483057e-03
3.85385385e-01 8.32869317e-02 8.10319193e-02 2.25501240e-03
3.86386386e-01 8.34781833e-02 8.11933533e-02 2.28483005e-03
3.87387387e-01 8.36686039e-02 8.13543238e-02 2.31428013e-03
3.88388388e-01 8.38581878e-02 8.15148285e-02 2.34335933e-03
3.89389389e-01 8.40469295e-02 8.16748651e-02 2.37206438e-03
3.90390390e-01 8.42348234e-02 8.18344313e-02 2.40039207e-03
3.91391391e-01 8.44218642e-02 8.19935249e-02 2.42833924e-03
3.92392392e-01 8.46080464e-02 8.21521436e-02 2.45590281e-03
3.93393393e-01 8.47933647e-02 8.23102850e-02 2.48307973e-03
3.94394394e-01 8.49778138e-02 8.24679468e-02 2.50986705e-03
3.95395395e-01 8.51613885e-02 8.26251267e-02 2.53626183e-03
3.96396396e-01 8.53440836e-02 8.27818224e-02 2.56226124e-03
3.97397397e-01 8.55258940e-02 8.29380315e-02 2.58786247e-03
3.98398398e-01 8.57068145e-02 8.30937517e-02 2.61306279e-03
3.99399399e-01 8.58868401e-02 8.32489806e-02 2.63785954e-03
4.00400400e-01 8.60659660e-02 8.34037159e-02 2.66225010e-03
4.01401401e-01 8.62441871e-02 8.35579551e-02 2.68623193e-03
4.02402402e-01 8.64214986e-02 8.37116960e-02 2.70980254e-03
4.03403403e-01 8.65978956e-02 8.38649361e-02 2.73295951e-03
4.04404404e-01 8.67733735e-02 8.40176730e-02 2.75570048e-03
4.05405405e-01 8.69479275e-02 8.41699043e-02 2.77802316e-03
4.06406406e-01 8.71215530e-02 8.43216277e-02 2.79992531e-03
4.07407407e-01 8.72942454e-02 8.44728406e-02 2.82140477e-03
4.08408408e-01 8.74660001e-02 8.46235407e-02 2.84245943e-03
4.09409409e-01 8.76368127e-02 8.47737255e-02 2.86308726e-03
4.10410410e-01 8.78066788e-02 8.49233925e-02 2.88328627e-03
4.11411411e-01 8.79755939e-02 8.50725394e-02 2.90305456e-03
4.12412412e-01 8.81435539e-02 8.52211636e-02 2.92239029e-03
4.13413413e-01 8.83105544e-02 8.53692627e-02 2.94129166e-03
4.14414414e-01 8.84765912e-02 8.55168343e-02 2.95975698e-03
4.15415415e-01 8.86416603e-02 8.56638757e-02 2.97778459e-03
4.16416416e-01 8.88057575e-02 8.58103846e-02 2.99537291e-03
4.17417417e-01 8.89688788e-02 8.59563584e-02 3.01252043e-03
4.18418418e-01 8.91310203e-02 8.61017946e-02 3.02922568e-03
4.19419419e-01 8.92921780e-02 8.62466907e-02 3.04548730e-03
4.20420420e-01 8.94523481e-02 8.63910442e-02 3.06130395e-03
4.21421421e-01 8.96115269e-02 8.65348525e-02 3.07667440e-03
4.22422422e-01 8.97697105e-02 8.66781131e-02 3.09159746e-03
4.23423423e-01 8.99268954e-02 8.68208234e-02 3.10607201e-03
4.24424424e-01 9.00830779e-02 8.69629809e-02 3.12009700e-03
4.25425425e-01 9.02382545e-02 8.71045831e-02 3.13367145e-03
4.26426426e-01 9.03924217e-02 8.72456272e-02 3.14679444e-03
4.27427427e-01 9.05455760e-02 8.73861108e-02 3.15946514e-03
4.28428428e-01 9.06977141e-02 8.75260313e-02 3.17168275e-03
4.29429429e-01 9.08488326e-02 8.76653861e-02 3.18344656e-03
4.30430430e-01 9.09989284e-02 8.78041725e-02 3.19475593e-03
4.31431431e-01 9.11479982e-02 8.79423879e-02 3.20561028e-03
4.32432432e-01 9.12960388e-02 8.80800297e-02 3.21600910e-03
4.33433433e-01 9.14430473e-02 8.82170954e-02 3.22595194e-03
4.34434434e-01 9.15890206e-02 8.83535821e-02 3.23543844e-03
4.35435435e-01 9.17339557e-02 8.84894874e-02 3.24446828e-03
4.36436436e-01 9.18778497e-02 8.86248085e-02 3.25304122e-03
4.37437437e-01 9.20206999e-02 8.87595428e-02 3.26115710e-03
4.38438438e-01 9.21625033e-02 8.88936875e-02 3.26881580e-03
4.39439439e-01 9.23032574e-02 8.90272401e-02 3.27601729e-03
4.40440440e-01 9.24429594e-02 8.91601978e-02 3.28276160e-03
4.41441441e-01 9.25816068e-02 8.92925580e-02 3.28904882e-03
4.42442442e-01 9.27191970e-02 8.94243179e-02 3.29487912e-03
4.43443443e-01 9.28557275e-02 8.95554748e-02 3.30025274e-03
4.44444444e-01 9.29911959e-02 8.96860260e-02 3.30516996e-03
4.45445445e-01 9.31255999e-02 8.98159687e-02 3.30963116e-03
4.46446446e-01 9.32589371e-02 8.99453003e-02 3.31363678e-03
4.47447447e-01 9.33912053e-02 9.00740180e-02 3.31718730e-03
4.48448448e-01 9.35224023e-02 9.02021190e-02 3.32028329e-03
4.49449449e-01 9.36525260e-02 9.03296006e-02 3.32292540e-03
4.50450450e-01 9.37815743e-02 9.04564600e-02 3.32511432e-03
4.51451451e-01 9.39095453e-02 9.05826945e-02 3.32685081e-03
4.52452452e-01 9.40364369e-02 9.07083012e-02 3.32813570e-03
4.53453453e-01 9.41622472e-02 9.08332773e-02 3.32896990e-03
4.54454454e-01 9.42869745e-02 9.09576201e-02 3.32935437e-03
4.55455455e-01 9.44106169e-02 9.10813268e-02 3.32929014e-03
4.56456456e-01 9.45331728e-02 9.12043945e-02 3.32877829e-03
4.57457457e-01 9.46546404e-02 9.13268204e-02 3.32782000e-03
4.58458458e-01 9.47750182e-02 9.14486017e-02 3.32641648e-03
4.59459459e-01 9.48943046e-02 9.15697355e-02 3.32456903e-03
4.60460460e-01 9.50124981e-02 9.16902191e-02 3.32227900e-03
4.61461461e-01 9.51295973e-02 9.18100495e-02 3.31954780e-03
4.62462462e-01 9.52456008e-02 9.19292239e-02 3.31637693e-03
4.63463463e-01 9.53605073e-02 9.20477394e-02 3.31276792e-03
4.64464464e-01 9.54743155e-02 9.21655931e-02 3.30872239e-03
4.65465465e-01 9.55870243e-02 9.22827823e-02 3.30424200e-03
4.66466466e-01 9.56986323e-02 9.23993038e-02 3.29932849e-03
4.67467467e-01 9.58091387e-02 9.25151550e-02 3.29398367e-03
4.68468468e-01 9.59185422e-02 9.26303328e-02 3.28820939e-03
4.69469469e-01 9.60268420e-02 9.27448344e-02 3.28200757e-03
4.70470470e-01 9.61340370e-02 9.28586568e-02 3.27538020e-03
4.71471471e-01 9.62401265e-02 9.29717972e-02 3.26832932e-03
4.72472472e-01 9.63451095e-02 9.30842525e-02 3.26085704e-03
4.73473473e-01 9.64489853e-02 9.31960198e-02 3.25296553e-03
4.74474474e-01 9.65517532e-02 9.33070962e-02 3.24465702e-03
4.75475475e-01 9.66534125e-02 9.34174787e-02 3.23593378e-03
4.76476476e-01 9.67539625e-02 9.35271644e-02 3.22679817e-03
4.77477477e-01 9.68534028e-02 9.36361502e-02 3.21725260e-03
4.78478478e-01 9.69517328e-02 9.37444333e-02 3.20729953e-03
4.79479479e-01 9.70489520e-02 9.38520106e-02 3.19694148e-03
4.80480480e-01 9.71450601e-02 9.39588791e-02 3.18618103e-03
4.81481481e-01 9.72400566e-02 9.40650358e-02 3.17502082e-03
4.82482482e-01 9.73339413e-02 9.41704777e-02 3.16346356e-03
4.83483483e-01 9.74267139e-02 9.42752019e-02 3.15151198e-03
4.84484484e-01 9.75183741e-02 9.43792052e-02 3.13916891e-03
4.85485485e-01 9.76089219e-02 9.44824847e-02 3.12643720e-03
4.86486486e-01 9.76983571e-02 9.45850373e-02 3.11331978e-03
4.87487487e-01 9.77866797e-02 9.46868600e-02 3.09981963e-03
4.88488488e-01 9.78738895e-02 9.47879497e-02 3.08593976e-03
4.89489489e-01 9.79599867e-02 9.48883034e-02 3.07168327e-03
4.90490490e-01 9.80449713e-02 9.49879181e-02 3.05705329e-03
4.91491491e-01 9.81288435e-02 9.50867905e-02 3.04205302e-03
4.92492492e-01 9.82116034e-02 9.51849177e-02 3.02668570e-03
4.93493493e-01 9.82932513e-02 9.52822966e-02 3.01095462e-03
4.94494494e-01 9.83737873e-02 9.53789241e-02 2.99486313e-03
4.95495495e-01 9.84532118e-02 9.54747972e-02 2.97841462e-03
4.96496496e-01 9.85315251e-02 9.55699126e-02 2.96161256e-03
4.97497497e-01 9.86087277e-02 9.56642673e-02 2.94446042e-03
4.98498498e-01 9.86848200e-02 9.57578582e-02 2.92696178e-03
4.99499499e-01 9.87598024e-02 9.58506822e-02 2.90912021e-03
5.00500501e-01 9.88336754e-02 9.59427361e-02 2.89093937e-03
5.01501502e-01 9.89064397e-02 9.60340168e-02 2.87242295e-03
5.02502503e-01 9.89780958e-02 9.61245211e-02 2.85357468e-03
5.03503504e-01 9.90486444e-02 9.62142460e-02 2.83439837e-03
5.04504505e-01 9.91180861e-02 9.63031883e-02 2.81489783e-03
5.05505506e-01 9.91864217e-02 9.63913447e-02 2.79507695e-03
5.06506507e-01 9.92536519e-02 9.64787122e-02 2.77493966e-03
5.07507508e-01 9.93197776e-02 9.65652877e-02 2.75448992e-03
5.08508509e-01 9.93847995e-02 9.66510678e-02 2.73373174e-03
5.09509510e-01 9.94487186e-02 9.67360494e-02 2.71266918e-03
5.10510511e-01 9.95115357e-02 9.68202294e-02 2.69130633e-03
5.11511512e-01 9.95732519e-02 9.69036045e-02 2.66964735e-03
5.12512513e-01 9.96338680e-02 9.69861716e-02 2.64769640e-03
5.13513514e-01 9.96933851e-02 9.70679274e-02 2.62545771e-03
5.14514515e-01 9.97518044e-02 9.71488688e-02 2.60293554e-03
5.15515516e-01 9.98091267e-02 9.72289925e-02 2.58013419e-03
5.16516517e-01 9.98653534e-02 9.73082954e-02 2.55705801e-03
5.17517518e-01 9.99204855e-02 9.73867741e-02 2.53371137e-03
5.18518519e-01 9.99745242e-02 9.74644255e-02 2.51009868e-03
5.19519520e-01 1.00027471e-01 9.75412463e-02 2.48622441e-03
5.20520521e-01 1.00079326e-01 9.76172333e-02 2.46209303e-03
5.21521522e-01 1.00130092e-01 9.76923832e-02 2.43770908e-03
5.22522523e-01 1.00179770e-01 9.77666929e-02 2.41307710e-03
5.23523524e-01 1.00228361e-01 9.78401590e-02 2.38820171e-03
5.24524525e-01 1.00275866e-01 9.79127782e-02 2.36308751e-03
5.25525526e-01 1.00322287e-01 9.79845474e-02 2.33773917e-03
5.26526527e-01 1.00367625e-01 9.80554633e-02 2.31216139e-03
5.27527528e-01 1.00411881e-01 9.81255225e-02 2.28635889e-03
5.28528529e-01 1.00455058e-01 9.81947219e-02 2.26033641e-03
5.29529530e-01 1.00497157e-01 9.82630581e-02 2.23409874e-03
5.30530531e-01 1.00538178e-01 9.83305278e-02 2.20765070e-03
5.31531532e-01 1.00578125e-01 9.83971278e-02 2.18099713e-03
5.32532533e-01 1.00616998e-01 9.84628547e-02 2.15414289e-03
5.33533534e-01 1.00654798e-01 9.85277053e-02 2.12709289e-03
5.34534535e-01 1.00691528e-01 9.85916762e-02 2.09985204e-03
5.35535536e-01 1.00727190e-01 9.86547643e-02 2.07242529e-03
5.36536537e-01 1.00761784e-01 9.87169660e-02 2.04481762e-03
5.37537538e-01 1.00795312e-01 9.87782782e-02 2.01703402e-03
5.38538539e-01 1.00827777e-01 9.88386976e-02 1.98907951e-03
5.39539540e-01 1.00859180e-01 9.88982207e-02 1.96095915e-03
5.40540541e-01 1.00889522e-01 9.89568443e-02 1.93267798e-03
5.41541542e-01 1.00918806e-01 9.90145650e-02 1.90424110e-03
5.42542543e-01 1.00947033e-01 9.90713796e-02 1.87565362e-03
5.43543544e-01 1.00974205e-01 9.91272847e-02 1.84692066e-03
5.44544545e-01 1.01000324e-01 9.91822769e-02 1.81804737e-03
5.45545546e-01 1.01025392e-01 9.92363529e-02 1.78903890e-03
5.46546547e-01 1.01049410e-01 9.92895094e-02 1.75990045e-03
5.47547548e-01 1.01072380e-01 9.93417431e-02 1.73063721e-03
5.48548549e-01 1.01094305e-01 9.93930505e-02 1.70125439e-03
5.49549550e-01 1.01115186e-01 9.94434284e-02 1.67175722e-03
5.50550551e-01 1.01135024e-01 9.94928733e-02 1.64215094e-03
5.51551552e-01 1.01153823e-01 9.95413820e-02 1.61244081e-03
5.52552553e-01 1.01171583e-01 9.95889510e-02 1.58263209e-03
5.53553554e-01 1.01188307e-01 9.96355771e-02 1.55273008e-03
5.54554555e-01 1.01203997e-01 9.96812568e-02 1.52274005e-03
5.55555556e-01 1.01218654e-01 9.97259868e-02 1.49266731e-03
5.56556557e-01 1.01232281e-01 9.97697637e-02 1.46251717e-03
5.57557558e-01 1.01244879e-01 9.98125841e-02 1.43229495e-03
5.58558559e-01 1.01256451e-01 9.98544448e-02 1.40200599e-03
5.59559560e-01 1.01266998e-01 9.98953423e-02 1.37165561e-03
5.60560561e-01 1.01276522e-01 9.99352732e-02 1.34124915e-03
5.61561562e-01 1.01285026e-01 9.99742342e-02 1.31079197e-03
5.62562563e-01 1.01292511e-01 1.00012222e-01 1.28028941e-03
5.63563564e-01 1.01298980e-01 1.00049233e-01 1.24974683e-03
5.64564565e-01 1.01304434e-01 1.00085264e-01 1.21916959e-03
5.65565566e-01 1.01308875e-01 1.00120312e-01 1.18856304e-03
5.66566567e-01 1.01312305e-01 1.00154372e-01 1.15793256e-03
5.67567568e-01 1.01314726e-01 1.00187443e-01 1.12728351e-03
5.68568569e-01 1.01316141e-01 1.00219520e-01 1.09662124e-03
5.69569570e-01 1.01316551e-01 1.00250600e-01 1.06595112e-03
5.70570571e-01 1.01315959e-01 1.00280680e-01 1.03527850e-03
5.71571572e-01 1.01314365e-01 1.00309756e-01 1.00460876e-03
5.72572573e-01 1.01311772e-01 1.00337825e-01 9.73947235e-04
5.73573574e-01 1.01308183e-01 1.00364884e-01 9.43299282e-04
5.74574575e-01 1.01303599e-01 1.00390929e-01 9.12670244e-04
5.75575576e-01 1.01298022e-01 1.00415956e-01 8.82065461e-04
5.76576577e-01 1.01291454e-01 1.00439963e-01 8.51490265e-04
5.77577578e-01 1.01283896e-01 1.00462946e-01 8.20949981e-04
5.78578579e-01 1.01275352e-01 1.00484902e-01 7.90449925e-04
5.79579580e-01 1.01265823e-01 1.00505827e-01 7.59995406e-04
5.80580581e-01 1.01255310e-01 1.00525718e-01 7.29591721e-04
5.81581582e-01 1.01243816e-01 1.00544572e-01 6.99244156e-04
5.82582583e-01 1.01231343e-01 1.00562385e-01 6.68957988e-04
5.83583584e-01 1.01217892e-01 1.00579153e-01 6.38738478e-04
5.84584585e-01 1.01203465e-01 1.00594874e-01 6.08590878e-04
5.85585586e-01 1.01188065e-01 1.00609544e-01 5.78520423e-04
5.86586587e-01 1.01171692e-01 1.00623160e-01 5.48532333e-04
5.87587588e-01 1.01154350e-01 1.00635718e-01 5.18631815e-04
5.88588589e-01 1.01136040e-01 1.00647215e-01 4.88824057e-04
5.89589590e-01 1.01116763e-01 1.00657648e-01 4.59114231e-04
5.90590591e-01 1.01096521e-01 1.00667013e-01 4.29507491e-04
5.91591592e-01 1.01075316e-01 1.00675307e-01 4.00008972e-04
5.92592593e-01 1.01053151e-01 1.00682527e-01 3.70623790e-04
5.93593594e-01 1.01030026e-01 1.00688669e-01 3.41357038e-04
5.94594595e-01 1.01005944e-01 1.00693730e-01 3.12213792e-04
5.95595596e-01 1.00980905e-01 1.00697706e-01 2.83199101e-04
5.96596597e-01 1.00954913e-01 1.00700595e-01 2.54317996e-04
5.97597598e-01 1.00927968e-01 1.00702392e-01 2.25575481e-04
5.98598599e-01 1.00900072e-01 1.00703095e-01 1.96976536e-04
5.99599600e-01 1.00871227e-01 1.00702701e-01 1.68526118e-04
6.00600601e-01 1.00841434e-01 1.00701205e-01 1.40229155e-04
6.01601602e-01 1.00810696e-01 1.00698605e-01 1.12090551e-04
6.02602603e-01 1.00779012e-01 1.00694897e-01 8.41151797e-05
6.03603604e-01 1.00746386e-01 1.00690078e-01 5.63078883e-05
6.04604605e-01 1.00712819e-01 1.00684145e-01 2.86734942e-05
6.05605606e-01 1.00678311e-01 1.00677095e-01 1.21678486e-06
6.06606607e-01 1.00642865e-01 1.00668923e-01 2.60574828e-05
6.07607608e-01 1.00606483e-01 1.00659627e-01 5.31445835e-05
6.08608609e-01 1.00569164e-01 1.00649204e-01 8.00398242e-05
6.09609610e-01 1.00530911e-01 1.00637650e-01 1.06738545e-04
6.10610611e-01 1.00491726e-01 1.00624962e-01 1.33236119e-04
6.11611612e-01 1.00451609e-01 1.00611137e-01 1.59527955e-04
6.12612613e-01 1.00410561e-01 1.00596171e-01 1.85609497e-04
6.13613614e-01 1.00368585e-01 1.00580061e-01 2.11476223e-04
6.14614615e-01 1.00325681e-01 1.00562805e-01 2.37123651e-04
6.15615616e-01 1.00281851e-01 1.00544398e-01 2.62547335e-04
6.16616617e-01 1.00237095e-01 1.00524838e-01 2.87742867e-04
6.17617618e-01 1.00191415e-01 1.00504121e-01 3.12705877e-04
6.18618619e-01 1.00144812e-01 1.00482244e-01 3.37432038e-04
6.19619620e-01 1.00097287e-01 1.00459204e-01 3.61917061e-04
6.20620621e-01 1.00048841e-01 1.00434997e-01 3.86156699e-04
6.21621622e-01 9.99994747e-02 1.00409621e-01 4.10146746e-04
6.22622623e-01 9.99491898e-02 1.00383073e-01 4.33883040e-04
6.23623624e-01 9.98979869e-02 1.00355348e-01 4.57361462e-04
6.24624625e-01 9.98458669e-02 1.00326445e-01 4.80577937e-04
6.25625626e-01 9.97928307e-02 1.00296359e-01 5.03528434e-04
6.26626627e-01 9.97388790e-02 1.00265088e-01 5.26208969e-04
6.27627628e-01 9.96840128e-02 1.00232628e-01 5.48615603e-04
6.28628629e-01 9.96282327e-02 1.00198977e-01 5.70744445e-04
6.29629630e-01 9.95715395e-02 1.00164131e-01 5.92591650e-04
6.30630631e-01 9.95139339e-02 1.00128087e-01 6.14153423e-04
6.31631632e-01 9.94554164e-02 1.00090842e-01 6.35426018e-04
6.32632633e-01 9.93959878e-02 1.00052394e-01 6.56405735e-04
6.33633634e-01 9.93356486e-02 1.00012738e-01 6.77088930e-04
6.34634635e-01 9.92743992e-02 9.99718712e-02 6.97472004e-04
6.35635636e-01 9.92122403e-02 9.99297917e-02 7.17551415e-04
6.36636637e-01 9.91491721e-02 9.98864958e-02 7.37323670e-04
6.37637638e-01 9.90851952e-02 9.98419805e-02 7.56785330e-04
6.38638639e-01 9.90203099e-02 9.97962429e-02 7.75933008e-04
6.39639640e-01 9.89545165e-02 9.97492798e-02 7.94763374e-04
6.40640641e-01 9.88878152e-02 9.97010883e-02 8.13273150e-04
6.41641642e-01 9.88202063e-02 9.96516654e-02 8.31459114e-04
6.42642643e-01 9.87516901e-02 9.96010082e-02 8.49318102e-04
6.43643644e-01 9.86822665e-02 9.95491135e-02 8.66847005e-04
6.44644645e-01 9.86119358e-02 9.94959785e-02 8.84042770e-04
6.45645646e-01 9.85406979e-02 9.94416003e-02 9.00902404e-04
6.46646647e-01 9.84685529e-02 9.93859759e-02 9.17422972e-04
6.47647648e-01 9.83955007e-02 9.93291023e-02 9.33601597e-04
6.48648649e-01 9.83215413e-02 9.92709768e-02 9.49435463e-04
6.49649650e-01 9.82466745e-02 9.92115964e-02 9.64921812e-04
6.50650651e-01 9.81709002e-02 9.91509581e-02 9.80057949e-04
6.51651652e-01 9.80942180e-02 9.90890593e-02 9.94841238e-04
6.52652653e-01 9.80166278e-02 9.90258970e-02 1.00926911e-03
6.53653654e-01 9.79381293e-02 9.89614683e-02 1.02333905e-03
6.54654655e-01 9.78587219e-02 9.88957705e-02 1.03704861e-03
6.55655656e-01 9.77784054e-02 9.88288008e-02 1.05039540e-03
6.56656657e-01 9.76971793e-02 9.87605564e-02 1.06337712e-03
6.57657658e-01 9.76150430e-02 9.86910345e-02 1.07599149e-03
6.58658659e-01 9.75319960e-02 9.86202323e-02 1.08823634e-03
6.59659660e-01 9.74480376e-02 9.85481472e-02 1.10010952e-03
6.60660661e-01 9.73631673e-02 9.84747763e-02 1.11160900e-03
6.61661662e-01 9.72773843e-02 9.84001170e-02 1.12273276e-03
6.62662663e-01 9.71906878e-02 9.83241667e-02 1.13347888e-03
6.63663664e-01 9.71030770e-02 9.82469225e-02 1.14384551e-03
6.64664665e-01 9.70145511e-02 9.81683819e-02 1.15383086e-03
6.65665666e-01 9.69251091e-02 9.80885423e-02 1.16343319e-03
6.66666667e-01 9.68347501e-02 9.80074009e-02 1.17265086e-03
6.67667668e-01 9.67434730e-02 9.79249553e-02 1.18148228e-03
6.68668669e-01 9.66512769e-02 9.78412028e-02 1.18992593e-03
6.69669670e-01 9.65581605e-02 9.77561409e-02 1.19798037e-03
6.70670671e-01 9.64641227e-02 9.76697670e-02 1.20564422e-03
6.71671672e-01 9.63691623e-02 9.75820785e-02 1.21291618e-03
6.72672673e-01 9.62732781e-02 9.74930731e-02 1.21979502e-03
6.73673674e-01 9.61764685e-02 9.74027481e-02 1.22627956e-03
6.74674675e-01 9.60787324e-02 9.73111012e-02 1.23236872e-03
6.75675676e-01 9.59800683e-02 9.72181298e-02 1.23806149e-03
6.76676677e-01 9.58804747e-02 9.71238316e-02 1.24335691e-03
6.77677678e-01 9.57799500e-02 9.70282041e-02 1.24825412e-03
6.78678679e-01 9.56784926e-02 9.69312449e-02 1.25275231e-03
6.79679680e-01 9.55761010e-02 9.68329518e-02 1.25685076e-03
6.80680681e-01 9.54727735e-02 9.67333223e-02 1.26054881e-03
6.81681682e-01 9.53685082e-02 9.66323541e-02 1.26384589e-03
6.82682683e-01 9.52633034e-02 9.65300449e-02 1.26674150e-03
6.83683684e-01 9.51571572e-02 9.64263924e-02 1.26923520e-03
6.84684685e-01 9.50500678e-02 9.63213945e-02 1.27132664e-03
6.85685686e-01 9.49420332e-02 9.62150487e-02 1.27301555e-03
6.86686687e-01 9.48330513e-02 9.61073530e-02 1.27430172e-03
6.87687688e-01 9.47231201e-02 9.59983051e-02 1.27518502e-03
6.88688689e-01 9.46122375e-02 9.58879029e-02 1.27566541e-03
6.89689690e-01 9.45004014e-02 9.57761443e-02 1.27574290e-03
6.90690691e-01 9.43876094e-02 9.56630270e-02 1.27541761e-03
6.91691692e-01 9.42738594e-02 9.55485491e-02 1.27468970e-03
6.92692693e-01 9.41591490e-02 9.54327084e-02 1.27355943e-03
6.93693694e-01 9.40434758e-02 9.53155030e-02 1.27202715e-03
6.94694695e-01 9.39268374e-02 9.51969307e-02 1.27009325e-03
6.95695696e-01 9.38092314e-02 9.50769896e-02 1.26775822e-03
6.96696697e-01 9.36906551e-02 9.49556778e-02 1.26502263e-03
6.97697698e-01 9.35711061e-02 9.48329932e-02 1.26188711e-03
6.98698699e-01 9.34505816e-02 9.47089340e-02 1.25835240e-03
6.99699700e-01 9.33290789e-02 9.45834982e-02 1.25441929e-03
7.00700701e-01 9.32065954e-02 9.44566841e-02 1.25008865e-03
7.01701702e-01 9.30831283e-02 9.43284897e-02 1.24536143e-03
7.02702703e-01 9.29586747e-02 9.41989133e-02 1.24023868e-03
7.03703704e-01 9.28332316e-02 9.40679531e-02 1.23472149e-03
7.04704705e-01 9.27067962e-02 9.39356073e-02 1.22881107e-03
7.05705706e-01 9.25793655e-02 9.38018742e-02 1.22250866e-03
7.06706707e-01 9.24509365e-02 9.36667521e-02 1.21581564e-03
7.07707708e-01 9.23215059e-02 9.35302393e-02 1.20873340e-03
7.08708709e-01 9.21910708e-02 9.33923342e-02 1.20126347e-03
7.09709710e-01 9.20596278e-02 9.32530352e-02 1.19340741e-03
7.10710711e-01 9.19271738e-02 9.31123407e-02 1.18516689e-03
7.11711712e-01 9.17937054e-02 9.29702491e-02 1.17654365e-03
7.12712713e-01 9.16592194e-02 9.28267589e-02 1.16753950e-03
7.13713714e-01 9.15237122e-02 9.26818686e-02 1.15815634e-03
7.14714715e-01 9.13871806e-02 9.25355767e-02 1.14839614e-03
7.15715716e-01 9.12496210e-02 9.23878819e-02 1.13826095e-03
7.16716717e-01 9.11110298e-02 9.22387827e-02 1.12775290e-03
7.17717718e-01 9.09714036e-02 9.20882778e-02 1.11687420e-03
7.18718719e-01 9.08307386e-02 9.19363657e-02 1.10562713e-03
7.19719720e-01 9.06890312e-02 9.17830453e-02 1.09401406e-03
7.20720721e-01 9.05462777e-02 9.16283151e-02 1.08203743e-03
7.21721722e-01 9.04024743e-02 9.14721741e-02 1.06969975e-03
7.22722723e-01 9.02576173e-02 9.13146209e-02 1.05700362e-03
7.23723724e-01 9.01117027e-02 9.11556544e-02 1.04395171e-03
7.24724725e-01 8.99647266e-02 9.09952734e-02 1.03054678e-03
7.25725726e-01 8.98166852e-02 9.08334769e-02 1.01679166e-03
7.26726727e-01 8.96675745e-02 9.06702637e-02 1.00268923e-03
7.27727728e-01 8.95173903e-02 9.05056328e-02 9.88242491e-04
7.28728729e-01 8.93661288e-02 9.03395833e-02 9.73454491e-04
7.29729730e-01 8.92137856e-02 9.01721140e-02 9.58328364e-04
7.30730731e-01 8.90603568e-02 9.00032241e-02 9.42867318e-04
7.31731732e-01 8.89058381e-02 8.98329128e-02 9.27074635e-04
7.32732733e-01 8.87502253e-02 8.96611790e-02 9.10953674e-04
7.33733734e-01 8.85935141e-02 8.94880220e-02 8.94507868e-04
7.34734735e-01 8.84357002e-02 8.93134409e-02 8.77740724e-04
7.35735736e-01 8.82767793e-02 8.91374351e-02 8.60655825e-04
7.36736737e-01 8.81167470e-02 8.89600038e-02 8.43256827e-04
7.37737738e-01 8.79555988e-02 8.87811462e-02 8.25547457e-04
7.38738739e-01 8.77933303e-02 8.86008618e-02 8.07531520e-04
7.39739740e-01 8.76299371e-02 8.84191500e-02 7.89212889e-04
7.40740741e-01 8.74654145e-02 8.82360100e-02 7.70595512e-04
7.41741742e-01 8.72997581e-02 8.80514415e-02 7.51683409e-04
7.42742743e-01 8.71329632e-02 8.78654439e-02 7.32480670e-04
7.43743744e-01 8.69650252e-02 8.76780167e-02 7.12991459e-04
7.44744745e-01 8.67959395e-02 8.74891595e-02 6.93220006e-04
7.45745746e-01 8.66257014e-02 8.72988720e-02 6.73170616e-04
7.46746747e-01 8.64543060e-02 8.71071537e-02 6.52847660e-04
7.47747748e-01 8.62817488e-02 8.69140044e-02 6.32255581e-04
7.48748749e-01 8.61080249e-02 8.67194238e-02 6.11398890e-04
7.49749750e-01 8.59331295e-02 8.65234117e-02 5.90282164e-04
7.50750751e-01 8.57570578e-02 8.63259678e-02 5.68910051e-04
7.51751752e-01 8.55798048e-02 8.61270921e-02 5.47287264e-04
7.52752753e-01 8.54013658e-02 8.59267844e-02 5.25418583e-04
7.53753754e-01 8.52217358e-02 8.57250446e-02 5.03308855e-04
7.54754755e-01 8.50409098e-02 8.55218728e-02 4.80962990e-04
7.55755756e-01 8.48588829e-02 8.53172689e-02 4.58385966e-04
7.56756757e-01 8.46756502e-02 8.51112330e-02 4.35582822e-04
7.57757758e-01 8.44912066e-02 8.49037652e-02 4.12558664e-04
7.58758759e-01 8.43055470e-02 8.46948657e-02 3.89318657e-04
7.59759760e-01 8.41186665e-02 8.44845345e-02 3.65868032e-04
7.60760761e-01 8.39305599e-02 8.42727720e-02 3.42212079e-04
7.61761762e-01 8.37412223e-02 8.40595784e-02 3.18356150e-04
7.62762763e-01 8.35506484e-02 8.38449540e-02 2.94305658e-04
7.63763764e-01 8.33588331e-02 8.36288992e-02 2.70066072e-04
7.64764765e-01 8.31657714e-02 8.34114144e-02 2.45642924e-04
7.65765766e-01 8.29714581e-02 8.31924999e-02 2.21041802e-04
7.66766767e-01 8.27758881e-02 8.29721564e-02 1.96268351e-04
7.67767768e-01 8.25790560e-02 8.27503843e-02 1.71328274e-04
7.68768769e-01 8.23809569e-02 8.25271842e-02 1.46227327e-04
7.69769770e-01 8.21815854e-02 8.23025567e-02 1.20971323e-04
7.70770771e-01 8.19809364e-02 8.20765025e-02 9.55661285e-05
7.71771772e-01 8.17790046e-02 8.18490223e-02 7.00176635e-05
7.72772773e-01 8.15757849e-02 8.16201168e-02 4.43318997e-05
7.73773774e-01 8.13712720e-02 8.13897869e-02 1.85148609e-05
7.74774775e-01 8.11654607e-02 8.11580333e-02 7.42737889e-06
7.75775776e-01 8.09583457e-02 8.09248570e-02 3.34886957e-05
7.76776777e-01 8.07499219e-02 8.06902590e-02 5.96629168e-05
7.77777778e-01 8.05401840e-02 8.04542401e-02 8.59438215e-05
7.78778779e-01 8.03291267e-02 8.02168015e-02 1.12325142e-04
7.79779780e-01 8.01167448e-02 7.99779442e-02 1.38800565e-04
7.80780781e-01 7.99030331e-02 7.97376694e-02 1.65363732e-04
7.81781782e-01 7.96879863e-02 7.94959781e-02 1.92008240e-04
7.82782783e-01 7.94715993e-02 7.92528717e-02 2.18727644e-04
7.83783784e-01 7.92538668e-02 7.90083513e-02 2.45515454e-04
7.84784785e-01 7.90347836e-02 7.87624184e-02 2.72365143e-04
7.85785786e-01 7.88143444e-02 7.85150743e-02 2.99270142e-04
7.86786787e-01 7.85925442e-02 7.82663203e-02 3.26223842e-04
7.87787788e-01 7.83693776e-02 7.80161580e-02 3.53219598e-04
7.88788789e-01 7.81448396e-02 7.77645889e-02 3.80250728e-04
7.89789790e-01 7.79189249e-02 7.75116144e-02 4.07310514e-04
7.90790791e-01 7.76916285e-02 7.72572363e-02 4.34392202e-04
7.91791792e-01 7.74629452e-02 7.70014562e-02 4.61489006e-04
7.92792793e-01 7.72328698e-02 7.67442757e-02 4.88594108e-04
7.93793794e-01 7.70013974e-02 7.64856967e-02 5.15700659e-04
7.94794795e-01 7.67685228e-02 7.62257210e-02 5.42801779e-04
7.95795796e-01 7.65342409e-02 7.59643503e-02 5.69890560e-04
7.96796797e-01 7.62985467e-02 7.57015867e-02 5.96960064e-04
7.97797798e-01 7.60614353e-02 7.54374320e-02 6.24003332e-04
7.98798799e-01 7.58229017e-02 7.51718883e-02 6.51013374e-04
7.99799800e-01 7.55829408e-02 7.49049576e-02 6.77983179e-04
8.00800801e-01 7.53415478e-02 7.46366421e-02 7.04905715e-04
8.01801802e-01 7.50987178e-02 7.43669438e-02 7.31773925e-04
8.02802803e-01 7.48544458e-02 7.40958651e-02 7.58580734e-04
8.03803804e-01 7.46087272e-02 7.38234081e-02 7.85319049e-04
8.04804805e-01 7.43615570e-02 7.35495753e-02 8.11981757e-04
8.05805806e-01 7.41129306e-02 7.32743688e-02 8.38561732e-04
8.06806807e-01 7.38628431e-02 7.29977913e-02 8.65051831e-04
8.07807808e-01 7.36112899e-02 7.27198450e-02 8.91444898e-04
8.08808809e-01 7.33582664e-02 7.24405326e-02 9.17733765e-04
8.09809810e-01 7.31037679e-02 7.21598567e-02 9.43911256e-04
8.10810811e-01 7.28477899e-02 7.18778198e-02 9.69970181e-04
8.11811812e-01 7.25903279e-02 7.15944246e-02 9.95903346e-04
8.12812813e-01 7.23313774e-02 7.13096738e-02 1.02170355e-03
8.13813814e-01 7.20709339e-02 7.10235704e-02 1.04736358e-03
8.14814815e-01 7.18089932e-02 7.07361169e-02 1.07287624e-03
8.15815816e-01 7.15455508e-02 7.04473165e-02 1.09823431e-03
8.16816817e-01 7.12806025e-02 7.01571719e-02 1.12343057e-03
8.17817818e-01 7.10141441e-02 6.98656863e-02 1.14845783e-03
8.18818819e-01 7.07461714e-02 6.95728626e-02 1.17330886e-03
8.19819820e-01 7.04766804e-02 6.92787039e-02 1.19797646e-03
8.20820821e-01 7.02056669e-02 6.89832134e-02 1.22245344e-03
8.21821822e-01 6.99331270e-02 6.86863944e-02 1.24673260e-03
8.22822823e-01 6.96590567e-02 6.83882500e-02 1.27080676e-03
8.23823824e-01 6.93834523e-02 6.80887835e-02 1.29466874e-03
8.24824825e-01 6.91063099e-02 6.77879985e-02 1.31831140e-03
8.25825826e-01 6.88276257e-02 6.74858982e-02 1.34172757e-03
8.26826827e-01 6.85473963e-02 6.71824861e-02 1.36491013e-03
8.27827828e-01 6.82656178e-02 6.68777658e-02 1.38785197e-03
8.28828829e-01 6.79822869e-02 6.65717409e-02 1.41054598e-03
8.29829830e-01 6.76974001e-02 6.62644150e-02 1.43298509e-03
8.30830831e-01 6.74109540e-02 6.59557918e-02 1.45516225e-03
8.31831832e-01 6.71229454e-02 6.56458750e-02 1.47707042e-03
8.32832833e-01 6.68333710e-02 6.53346684e-02 1.49870261e-03
8.33833834e-01 6.65422278e-02 6.50221760e-02 1.52005182e-03
8.34834835e-01 6.62495126e-02 6.47084015e-02 1.54111112e-03
8.35835836e-01 6.59552226e-02 6.43933490e-02 1.56187358e-03
8.36836837e-01 6.56593548e-02 6.40770224e-02 1.58233232e-03
8.37837838e-01 6.53619065e-02 6.37594260e-02 1.60248048e-03
8.38838839e-01 6.50628749e-02 6.34405637e-02 1.62231125e-03
8.39839840e-01 6.47622576e-02 6.31204397e-02 1.64181784e-03
8.40840841e-01 6.44600519e-02 6.27990584e-02 1.66099352e-03
8.41841842e-01 6.41562555e-02 6.24764239e-02 1.67983159e-03
8.42842843e-01 6.38508661e-02 6.21525407e-02 1.69832539e-03
8.43843844e-01 6.35438814e-02 6.18274131e-02 1.71646831e-03
8.44844845e-01 6.32352993e-02 6.15010455e-02 1.73425379e-03
8.45845846e-01 6.29251179e-02 6.11734426e-02 1.75167531e-03
8.46846847e-01 6.26133352e-02 6.08446088e-02 1.76872641e-03
8.47847848e-01 6.22999494e-02 6.05145487e-02 1.78540068e-03
8.48848849e-01 6.19849589e-02 6.01832671e-02 1.80169175e-03
8.49849850e-01 6.16683620e-02 5.98507687e-02 1.81759333e-03
8.50850851e-01 6.13501574e-02 5.95170582e-02 1.83309917e-03
8.51851852e-01 6.10303436e-02 5.91821405e-02 1.84820309e-03
8.52852853e-01 6.07089194e-02 5.88460204e-02 1.86289896e-03
8.53853854e-01 6.03858837e-02 5.85087029e-02 1.87718074e-03
8.54854855e-01 6.00612355e-02 5.81701931e-02 1.89104243e-03
8.55855856e-01 5.97349739e-02 5.78304958e-02 1.90447810e-03
8.56856857e-01 5.94070983e-02 5.74896164e-02 1.91748191e-03
8.57857858e-01 5.90776079e-02 5.71475598e-02 1.93004807e-03
8.58858859e-01 5.87465023e-02 5.68043314e-02 1.94217088e-03
8.59859860e-01 5.84137811e-02 5.64599364e-02 1.95384470e-03
8.60860861e-01 5.80794440e-02 5.61143800e-02 1.96506398e-03
8.61861862e-01 5.77434911e-02 5.57676678e-02 1.97582325e-03
8.62862863e-01 5.74059222e-02 5.54198051e-02 1.98611712e-03
8.63863864e-01 5.70667376e-02 5.50707973e-02 1.99594029e-03
8.64864865e-01 5.67259377e-02 5.47206501e-02 2.00528752e-03
8.65865866e-01 5.63835227e-02 5.43693690e-02 2.01415370e-03
8.66866867e-01 5.60394935e-02 5.40169597e-02 2.02253377e-03
8.67867868e-01 5.56938506e-02 5.36634278e-02 2.03042280e-03
8.68868869e-01 5.53465951e-02 5.33087792e-02 2.03781593e-03
8.69869870e-01 5.49977279e-02 5.29530195e-02 2.04470840e-03
8.70870871e-01 5.46472502e-02 5.25961547e-02 2.05109555e-03
8.71871872e-01 5.42951634e-02 5.22381906e-02 2.05697284e-03
8.72872873e-01 5.39414690e-02 5.18791332e-02 2.06233579e-03
8.73873874e-01 5.35861687e-02 5.15189886e-02 2.06718007e-03
8.74874875e-01 5.32292642e-02 5.11577628e-02 2.07150144e-03
8.75875876e-01 5.28707576e-02 5.07954618e-02 2.07529577e-03
8.76876877e-01 5.25106510e-02 5.04320919e-02 2.07855903e-03
8.77877878e-01 5.21489467e-02 5.00676594e-02 2.08128733e-03
8.78878879e-01 5.17856472e-02 4.97021703e-02 2.08347687e-03
8.79879880e-01 5.14207552e-02 4.93356312e-02 2.08512398e-03
8.80880881e-01 5.10542734e-02 4.89680483e-02 2.08622512e-03
8.81881882e-01 5.06862050e-02 4.85994281e-02 2.08677686e-03
8.82882883e-01 5.03165529e-02 4.82297770e-02 2.08677591e-03
8.83883884e-01 4.99453207e-02 4.78591017e-02 2.08621907e-03
8.84884885e-01 4.95725118e-02 4.74874085e-02 2.08510332e-03
8.85885886e-01 4.91981300e-02 4.71147043e-02 2.08342574e-03
8.86886887e-01 4.88221791e-02 4.67409956e-02 2.08118355e-03
8.87887888e-01 4.84446633e-02 4.63662891e-02 2.07837412e-03
8.88888889e-01 4.80655867e-02 4.59905918e-02 2.07499492e-03
8.89889890e-01 4.76849539e-02 4.56139103e-02 2.07104362e-03
8.90890891e-01 4.73027696e-02 4.52362516e-02 2.06651798e-03
8.91891892e-01 4.69190385e-02 4.48576225e-02 2.06141593e-03
8.92892893e-01 4.65337657e-02 4.44780301e-02 2.05573554e-03
8.93893894e-01 4.61469565e-02 4.40974814e-02 2.04947505e-03
8.94894895e-01 4.57586163e-02 4.37159835e-02 2.04263282e-03
8.95895896e-01 4.53687507e-02 4.33335434e-02 2.03520738e-03
8.96896897e-01 4.49773657e-02 4.29501683e-02 2.02719743e-03
8.97897898e-01 4.45844672e-02 4.25658654e-02 2.01860181e-03
8.98898899e-01 4.41900616e-02 4.21806421e-02 2.00941952e-03
8.99899900e-01 4.37941553e-02 4.17945056e-02 1.99964973e-03
9.00900901e-01 4.33967550e-02 4.14074632e-02 1.98929179e-03
9.01901902e-01 4.29978676e-02 4.10195224e-02 1.97834519e-03
9.02902903e-01 4.25975002e-02 4.06306906e-02 1.96680962e-03
9.03903904e-01 4.21956602e-02 4.02409753e-02 1.95468492e-03
9.04904905e-01 4.17923551e-02 3.98503840e-02 1.94197112e-03
9.05905906e-01 4.13875928e-02 3.94589244e-02 1.92866840e-03
9.06906907e-01 4.09813811e-02 3.90666040e-02 1.91477717e-03
9.07907908e-01 4.05737285e-02 3.86734305e-02 1.90029797e-03
9.08908909e-01 4.01646432e-02 3.82794117e-02 1.88523155e-03
9.09909910e-01 3.97541341e-02 3.78845552e-02 1.86957885e-03
9.10910911e-01 3.93422100e-02 3.74888690e-02 1.85334099e-03
9.11911912e-01 3.89288802e-02 3.70923609e-02 1.83651929e-03
9.12912913e-01 3.85141539e-02 3.66950387e-02 1.81911524e-03
9.13913914e-01 3.80980409e-02 3.62969104e-02 1.80113055e-03
9.14914915e-01 3.76805510e-02 3.58979839e-02 1.78256713e-03
9.15915916e-01 3.72616944e-02 3.54982673e-02 1.76342707e-03
9.16916917e-01 3.68414814e-02 3.50977687e-02 1.74371267e-03
9.17917918e-01 3.64199226e-02 3.46964961e-02 1.72342645e-03
9.18918919e-01 3.59970289e-02 3.42944577e-02 1.70257112e-03
9.19919920e-01 3.55728113e-02 3.38916617e-02 1.68114961e-03
9.20920921e-01 3.51472814e-02 3.34881163e-02 1.65916505e-03
9.21921922e-01 3.47204506e-02 3.30838298e-02 1.63662080e-03
9.22922923e-01 3.42923308e-02 3.26788104e-02 1.61352042e-03
9.23923924e-01 3.38629342e-02 3.22730665e-02 1.58986770e-03
9.24924925e-01 3.34322732e-02 3.18666065e-02 1.56566665e-03
9.25925926e-01 3.30003604e-02 3.14594389e-02 1.54092149e-03
9.26926927e-01 3.25672087e-02 3.10515720e-02 1.51563669e-03
9.27927928e-01 3.21328313e-02 3.06430144e-02 1.48981692e-03
9.28928929e-01 3.16972417e-02 3.02337746e-02 1.46346710e-03
9.29929930e-01 3.12604535e-02 2.98238611e-02 1.43659238e-03
9.30930931e-01 3.08224808e-02 2.94132827e-02 1.40919814e-03
9.31931932e-01 3.03833379e-02 2.90020479e-02 1.38128999e-03
9.32932933e-01 2.99430391e-02 2.85901654e-02 1.35287378e-03
9.33933934e-01 2.95015995e-02 2.81776439e-02 1.32395562e-03
9.34934935e-01 2.90590340e-02 2.77644921e-02 1.29454185e-03
9.35935936e-01 2.86153580e-02 2.73507190e-02 1.26463904e-03
9.36936937e-01 2.81705872e-02 2.69363331e-02 1.23425404e-03
9.37937938e-01 2.77247375e-02 2.65213436e-02 1.20339393e-03
9.38938939e-01 2.72778251e-02 2.61057591e-02 1.17206603e-03
9.39939940e-01 2.68298666e-02 2.56895886e-02 1.14027794e-03
9.40940941e-01 2.63808786e-02 2.52728411e-02 1.10803751e-03
9.41941942e-01 2.59308784e-02 2.48555256e-02 1.07535283e-03
9.42942943e-01 2.54798833e-02 2.44376510e-02 1.04223228e-03
9.43943944e-01 2.50279109e-02 2.40192264e-02 1.00868447e-03
9.44944945e-01 2.45749792e-02 2.36002609e-02 9.74718307e-04
9.45945946e-01 2.41211065e-02 2.31807635e-02 9.40342938e-04
9.46946947e-01 2.36663113e-02 2.27607435e-02 9.05567793e-04
9.47947948e-01 2.32106125e-02 2.23402099e-02 8.70402571e-04
9.48948949e-01 2.27540293e-02 2.19191720e-02 8.34857242e-04
9.49949950e-01 2.22965811e-02 2.14976390e-02 7.98942054e-04
9.50950951e-01 2.18382876e-02 2.10756201e-02 7.62667528e-04
9.51951952e-01 2.13791690e-02 2.06531246e-02 7.26044468e-04
9.52952953e-01 2.09192457e-02 2.02301617e-02 6.89083957e-04
9.53953954e-01 2.04585383e-02 1.98067409e-02 6.51797361e-04
9.54954955e-01 1.99970678e-02 1.93828715e-02 6.14196332e-04
9.55955956e-01 1.95348556e-02 1.89585628e-02 5.76292808e-04
9.56956957e-01 1.90719232e-02 1.85338242e-02 5.38099016e-04
9.57957958e-01 1.86082927e-02 1.81086652e-02 4.99627475e-04
9.58958959e-01 1.81439862e-02 1.76830952e-02 4.60890996e-04
9.59959960e-01 1.76790263e-02 1.72571236e-02 4.21902683e-04
9.60960961e-01 1.72134360e-02 1.68307601e-02 3.82675939e-04
9.61961962e-01 1.67472385e-02 1.64040140e-02 3.43224464e-04
9.62962963e-01 1.62804572e-02 1.59768950e-02 3.03562259e-04
9.63963964e-01 1.58131161e-02 1.55494125e-02 2.63703624e-04
9.64964965e-01 1.53452393e-02 1.51215762e-02 2.23663167e-04
9.65965966e-01 1.48768514e-02 1.46933956e-02 1.83455799e-04
9.66966967e-01 1.44079771e-02 1.42648804e-02 1.43096738e-04
9.67967968e-01 1.39386417e-02 1.38360402e-02 1.02601511e-04
9.68968969e-01 1.34688706e-02 1.34068847e-02 6.19859572e-05
9.69969970e-01 1.29986897e-02 1.29774235e-02 2.12662261e-05
9.70970971e-01 1.25281251e-02 1.25476663e-02 1.95412178e-05
9.71971972e-01 1.20572032e-02 1.21176228e-02 6.04195947e-05
9.72972973e-01 1.15859510e-02 1.16873028e-02 1.01351808e-04
9.73973974e-01 1.11143955e-02 1.12567160e-02 1.42320441e-04
9.74974975e-01 1.06425643e-02 1.08258721e-02 1.83307758e-04
9.75975976e-01 1.01704852e-02 1.03947809e-02 2.24295701e-04
9.76976977e-01 9.69818628e-03 9.96345217e-03 2.65265889e-04
9.77977978e-01 9.22569613e-03 9.53189575e-03 3.06199617e-04
9.78978979e-01 8.75304356e-03 9.10012141e-03 3.47077850e-04
9.79979980e-01 8.28025776e-03 8.66813899e-03 3.87881230e-04
9.80980981e-01 7.80736823e-03 8.23595830e-03 4.28590068e-04
9.81981982e-01 7.33440485e-03 7.80358920e-03 4.69184343e-04
9.82982983e-01 6.86139782e-03 7.37104153e-03 5.09643704e-04
9.83983984e-01 6.38837770e-03 6.93832516e-03 5.49947466e-04
9.84984985e-01 5.91537536e-03 6.50544997e-03 5.90074611e-04
9.85985986e-01 5.44242205e-03 6.07242584e-03 6.30003783e-04
9.86986987e-01 4.96954936e-03 5.63926265e-03 6.69713292e-04
9.87987988e-01 4.49678921e-03 5.20597031e-03 7.09181107e-04
9.88988989e-01 4.02417387e-03 4.77255873e-03 7.48384860e-04
9.89989990e-01 3.55173597e-03 4.33903781e-03 7.87301841e-04
9.90990991e-01 3.07950849e-03 3.90541748e-03 8.25908999e-04
9.91991992e-01 2.60752473e-03 3.47170767e-03 8.64182942e-04
9.92992993e-01 2.13581836e-03 3.03791829e-03 9.02099932e-04
9.93993994e-01 1.66442341e-03 2.60405929e-03 9.39635888e-04
9.94994995e-01 1.19337423e-03 2.17014061e-03 9.76766382e-04
9.95995996e-01 7.22705545e-04 1.73617219e-03 1.01346664e-03
9.96996997e-01 2.52452418e-04 1.30216397e-03 1.04971155e-03
9.97997998e-01 -2.17349735e-04 8.68125895e-04 1.08547563e-03
9.98998999e-01 -6.86665146e-04 4.34067923e-04 1.12073307e-03
1.00000000e+00 -1.15545770e-03 1.69038574e-17 1.15545770e-03


==> ind.dat <==
0	0	0	0	0	1	0	0	0	0      -1
2	0	0	0	0	1	0	0	0	0      -1
0	0	0	0	1	0	0	0	0	0      -1
0	0	0	0	0	0	1	0	0	0      -1
2	0	0	0	0	0	1	0	0	0      -1
2	0	0	0	1	0	0	0	0	0      -1
3	0	0	0	1	0	0	0	0	0      -1
3	0	0	0	0	0	1	0	0	0      -1
1	0	0	0	0	0	1	0	0	0      -1
1	0	0	0	1	0	0	0	0	0      -1
4	0	0	0	1	0	0	0	0	0      -1
4	0	0	0	0	0	1	0	0	0      -1
0	0	0	0	0	0	0	1	0	0      -1
0	0	0	1	0	0	0	0	0	0      -1
5	0	0	0	0	0	0	1	0	0      -1
5	0	0	1	0	0	0	0	0	0      -1
4	0	0	1	0	0	0	0	0	0      -1
4	0	0	0	0	0	0	1	0	0      -1
2	0	0	0	0	0	0	1	0	0      -1
2	0	0	1	0	0	0	0	0	0      -1
6	0	0	0	0	0	0	1	0	0      -1
6	0	0	1	0	0	0	0	0	0      -1
0	0	1	0	0	0	0	0	0	0      -1
0	0	0	0	0	0	0	0	1	0      -1
1	0	0	1	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	1	0	0      -1
5	0	0	0	1	0	0	0	0	0      -1
5	0	0	0	0	0	1	0	0	0      -1
7	0	0	1	0	0	0	0	0	0      -1
7	0	0	0	0	0	0	1	0	0      -1
0	1	0	0	0	0	0	0	0	0      -1
0	0	0	0	0	0	0	0	0	1      -1
8	0	0	0	0	0	0	0	1	0      -1
8	0	1	0	0	0	0	0	0	0      -1
7	0	1	0	0	0	0	0	0	0      -1
7	0	0	0	0	0	0	0	1	0      -1
4	0	1	0	0	0	0	0	0	0      -1
4	0	0	0	0	0	0	0	1	0      -1
9	0	0	0	0	0	0	0	1	0      -1
9	0	1	0	0	0	0	0	0	0      -1
0	0	0	0	0	1	0	0	0	0      -1
0	0	0	0	0	0	1	0	0	0      -1
0	0	0	0	1	0	0	0	0	0      -1
2	0	0	0	0	1	0	0	0	0      -1
2	0	0	0	1	0	0	0	0	0      -1
2	0	0	0	0	0	1	0	0	0      -1
0	0	0	0	0	0	0	1	0	0      -1
0	0	0	1	0	0	0	0	0	0      -1
2	0	0	0	0	0	0	1	0	0      -1
2	0	0	1	0	0	0	0	0	0      -1
0	0	1	0	0	0	0	0	0	0      -1
0	0	0	0	0	0	0	0	1	0      -1
3	0	0	0	0	0	0	1	0	0      -1
3	0	0	1	0	0	0	0	0	0      -1
1	0	0	1	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	1	0	0      -1
3	0	0	0	1	0	0	0	0	0      -1
3	0	0	0	0	0	1	0	0	0      -1
2	0	1	0	0	0	0	0	0	0      -1
2	0	0	0	0	0	0	0	1	0      -1
4	0	0	0	0	1	0	0	0	0      -1
1	0	0	0	1	0	0	0	0	0      -1
1	0	0	0	0	0	1	0	0	0      -1
1	0	1	0	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	0	1	0      -1
3	0	0	0	0	0	0	0	1	0      -1
3	0	1	0	0	0	0	0	0	0      -1
5	0	0	0	1	0	0	0	0	0      -1
5	0	0	0	0	0	1	0	0	0      -1
4	0	0	1	0	0	0	0	0	0      -1
4	0	0	0	0	0	0	1	0	0      -1
4	0	0	0	0	0	1	0	0	0      -1
4	0	0	0	1	0	0	0	0	0      -1
4	0	1	0	0	0	0	0	0	0      -1
4	0	0	0	0	0	0	0	1	0      -1
6	0	0	0	0	1	0	0	0	0      -1
6	0	0	0	0	0	0	1	0	0      -1
6	0	0	1	0	0	0	0	0	0      -1
5	0	0	0	0	0	0	0	1	0      -1
5	0	1	0	0	0	0	0	0	0      -1
2	2	1	0	0	0	0	0	0	0      -1
2	0	0	0	0	1	1	1	0	0      -1
1	0	0	0	0	0	0	1	3	3      -1
1	0	0	0	0	0	0	0	2	1      -1
7	0	1	1	1	0	0	0	0	0      -1
5	0	0	0	0	1	1	1	0	0      -1
10	0	0	0	0	0	1	1	1	0      -1
19	0	0	1	0	0	0	0	0	0      -1
4	0	1	1	1	0	0	0	0	0      -1
2	0	0	0	0	0	0	2	2	1      -1
18	0	0	0	0	0	1	0	0	0      -1
1	0	1	1	1	0	0	0	0	0      -1
8	0	0	0	0	0	0	1	1	1      -1
1	1	3	3	0	0	0	0	0	0      -1
6	0	0	0	0	0	1	1	1	0      -1
4	0	0	0	0	0	1	1	1	0      -1
1	2	4	3	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	0	3	0      -1
1	1	2	0	0	0	0	0	0	0      -1
1	3	4	2	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	1	3	1      -1
2	0	0	1	1	1	0	0	0	0      -1
13	0	0	0	0	0	1	1	1	0      -1
5	0	0	1	1	1	0	0	0	0      -1
0	0	3	2	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	3	4	2      -1
3	0	0	0	0	1	1	1	0	0      -1
6	0	1	1	1	0	0	0	0	0      -1
0	0	0	0	0	0	0	2	3	0      -1
8	1	1	1	0	0	0	0	0	0      -1
5	1	1	1	0	0	0	0	0	0      -1
0	2	3	2	0	0	0	0	0	0      -1
1	1	3	1	0	0	0	0	0	0      -1
0	0	0	0	0	0	0	0	2	1      -1
3	0	0	0	0	0	2	1	0	0      -1
1	3	5	3	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	2	4	3      -1
1	0	0	0	0	0	1	1	1	0      -1
10	0	0	0	0	0	0	1	2	0      -1
2	0	0	0	0	0	0	2	3	2      -1
0	0	0	0	1	0	0	0	0      -1      -1
0	0	0	1	0	0	0	0	0      -1      -1
0	0	0	0	0	1	0	0	0      -1      -1
2	0	0	0	1	0	0	0	0      -1      -1
0	0	0	0	0	0	1	0	0      -1      -1
0	0	1	0	0	0	0	0	0      -1      -1
2	0	0	0	0	1	0	0	0      -1      -1
2	0	0	1	0	0	0	0	0      -1      -1
2	0	0	0	0	0	1	0	0      -1      -1
0	0	0	0	0	0	0	1	0      -1      -1
2	0	1	0	0	0	0	0	0      -1      -1
3	0	1	0	0	0	0	0	0      -1      -1
2	0	0	0	0	0	0	1	0      -1      -1
3	0	0	1	0	0	0	0	0      -1      -1
1	0	1	0	0	0	0	0	0      -1      -1
0	1	0	0	0	0	0	0	0      -1      -1
1	0	0	1	0	0	0	0	0      -1      -1
0	0	0	0	0	0	0	0	1      -1      -1
3	0	0	0	0	0	1	0	0      -1      -1
4	0	1	0	0	0	0	0	0      -1      -1
1	1	0	0	0	0	0	0	0      -1      -1
3	0	0	0	0	0	0	1	0      -1      -1
3	0	0	0	1	0	0	0	0      -1      -1
1	0	0	0	0	0	0	1	0      -1      -1
4	0	0	0	1	0	0	0	0      -1      -1
4	0	0	0	0	1	0	0	0      -1      -1
1	0	0	0	0	0	1	0	0      -1      -1
5	0	0	1	0	0	0	0	0      -1      -1
3	1	0	0	0	0	0	0	0      -1      -1
2	0	0	0	0	0	0	0	1      -1      -1
1	0	0	0	1	0	0	0	0      -1      -1
1	0	0	0	0	0	0	0	1      -1      -1
4	1	0	0	0	0	0	0	0      -1      -1
2	1	0	0	0	0	0	0	0      -1      -1
5	0	0	0	1	0	0	0	0      -1      -1
6	0	0	1	0	0	0	0	0      -1      -1
3	0	0	0	0	1	0	0	0      -1      -1
3	0	0	0	0	0	0	0	1      -1      -1
5	0	0	0	0	0	1	0	0      -1      -1
6	0	1	0	0	0	0	0	0      -1      -1
0	0	0	0	0	0	1	0	0	0	0
2	0	0	0	0	0	1	0	0	0	0
0	2	0	0	0	0	1	0	0	0	0
2	2	0	0	0	0	1	0	0	0	0
0	3	0	0	0	1	0	0	0	0	0
3	0	0	1	0	0	0	0	0	0	0
0	3	0	0	0	0	0	1	0	0	0
3	0	0	0	0	0	0	0	0	1	0
2	0	0	1	0	0	0	0	0	0	0
0	2	0	0	0	0	0	1	0	0	0
2	0	0	0	0	0	0	0	0	1	0
0	2	0	0	0	1	0	0	0	0	0
0	1	0	0	0	0	0	1	0	0	0
1	0	0	0	0	0	0	0	0	1	0
0	1	0	0	0	1	0	0	0	0	0
1	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	1	0	0	0	0	0
0	0	0	0	0	0	0	1	0	0	0
0	0	0	1	0	0	0	0	0	0	0
0	0	0	0	0	0	0	0	0	1	0
2	2	0	0	0	1	0	0	0	0	0
2	2	0	1	0	0	0	0	0	0	0
2	2	0	0	0	0	0	1	0	0	0
2	2	0	0	0	0	0	0	0	1	0
2	3	0	0	0	0	0	1	0	0	0
2	3	0	0	0	1	0	0	0	0	0
3	2	0	1	0	0	0	0	0	0	0
3	2	0	0	0	0	0	0	0	1	0
2	0	0	0	0	0	0	1	0	0	0
2	0	0	0	0	1	0	0	0	0	0
0	2	0	0	0	0	0	0	0	1	0
0	2	0	1	0	0	0	0	0	0	0
2	1	0	0	0	1	0	0	0	0	0
2	1	0	0	0	0	0	1	0	0	0
1	2	0	1	0	0	0	0	0	0	0
1	2	0	0	0	0	0	0	0	1	0
4	0	0	0	0	0	0	0	0	1	0
4	0	0	1	0	0	0	0	0	0	0
0	4	0	0	0	1	0	0	0	0	0
0	4	0	0	0	0	0	1	0	0	0
0	0	1	0	0	0	0	0	0	0	0
2	0	1	0	0	0	0	0	0	0	0
3	0	0	1	0	0	0	0	0	0	0
1	0	0	1	0	0	0	0	0	0	0
4	1	0	0	1	0	0	0	0	0	0
3	1	0	1	0	0	0	0	0	0	0
4	0	0	0	1	0	0	0	0	0	0
1	1	0	1	0	0	0	0	0	0	0
5	1	0	0	0	1	0	0	0	0	0
5	0	0	0	0	1	0	0	0	0	0
6	1	0	0	0	0	1	0	0	0	0
5	2	0	0	0	1	0	0	0	0	0
4	2	0	0	1	0	0	0	0	0	0
6	2	0	0	0	0	1	0	0	0	0
0	1	1	0	0	0	0	0	0	0	0
0	1	0	0	1	0	0	0	0	0	0
6	0	0	0	0	0	1	0	0	0	0
1	1	0	0	0	1	0	0	0	0	0
7	1	0	0	0	0	0	1	0	0	0
0	0	0	0	1	0	0	0	0	0	0
7	2	0	0	0	0	0	1	0	0	0
2	1	0	0	1	0	0	0	0	0	0
9	1	0	0	0	0	0	1	0	0	0
2	1	1	0	0	0	0	0	0	0	0
8	1	0	0	0	0	1	0	0	0	0
10	1	0	0	0	0	0	0	1	0	0
1	0	0	0	0	1	0	0	0	0	0
6	3	0	0	0	0	1	0	0	0	0
2	0	0	0	1	0	0	0	0	0	0
7	1	0	0	0	1	0	0	0	0	0
5	3	0	0	0	1	0	0	0	0	0
11	1	0	0	0	0	0	0	0	1	0
10	2	0	0	0	0	0	0	1	0	0
7	0	0	0	0	0	0	1	0	0	0
9	2	0	0	0	0	0	1	0	0	0
1	2	0	0	0	1	0	0	0	0	0
11	2	0	0	0	0	0	0	0	1	0
7	3	0	0	0	0	0	1	0	0	0
8	2	0	0	0	0	1	0	0	0	0
8	1	0	0	0	0	0	0	1	0	0
0	1	0	0	0	0	0	0	0	0      -1
2	1	0	0	0	0	0	0	0	0      -1
1	0	0	0	0	0	0	0	0	0      -1
3	0	0	0	0	0	0	0	0	0      -1
0	1	1	0	0	0	0	0	0	0      -1
2	1	1	0	0	0	0	0	0	0      -1
1	2	0	0	0	0	0	0	0	0      -1
3	2	0	0	0	0	0	0	0	0      -1
4	1	0	0	0	0	0	0	0	0      -1
1	2	1	0	0	0	0	0	0	0      -1
0	0	1	1	0	0	0	0	0	0      -1
3	2	1	0	0	0	0	0	0	0      -1
2	3	0	0	0	0	0	0	0	0      -1
0	0	0	1	0	0	0	0	0	0      -1
0	3	0	0	0	0	0	0	0	0      -1
2	3	1	0	0	0	0	0	0	0      -1
1	1	1	1	0	0	0	0	0	0      -1
0	0	0	1	1	0	0	0	0	0      -1
3	1	1	1	0	0	0	0	0	0      -1
2	0	0	1	0	0	0	0	0	0      -1
2	0	1	1	0	0	0	0	0	0      -1
0	1	1	0	1	0	0	0	0	0      -1
0	2	1	1	0	0	0	0	0	0      -1
2	2	1	1	0	0	0	0	0	0      -1
0	3	1	0	0	0	0	0	0	0      -1
3	4	0	0	0	0	0	0	0	0      -1
3	4	1	0	0	0	0	0	0	0      -1
0	0	0	0	1	1	0	0	0	0      -1
1	4	0	0	0	0	0	0	0	0      -1
4	3	0	0	0	0	0	0	0	0      -1
1	4	1	0	0	0	0	0	0	0      -1
4	3	1	0	0	0	0	0	0	0      -1
0	2	0	1	0	0	0	0	0	0      -1
2	1	1	0	1	0	0	0	0	0      -1
0	1	2	0	0	0	0	0	0	0      -1
4	1	1	0	0	0	0	0	0	0      -1
2	0	0	1	1	0	0	0	0	0      -1
0	1	0	1	0	1	0	0	0	0      -1
0	0	0	0	0	1	1	0	0	0      -1
1	1	0	1	1	0	0	0	0	0      -1
6	1	0	0	0	0	0	0	0	0      -1
0	0	0	1	1	0	1	0	0	0      -1
0	0	1	0	0	0	1	0	0	1      -1
1	3	0	0	0	1	1	0	0	0      -1
2	3	3	0	0	0	0	0	0	0      -1
2	1	1	1	1	1	0	0	0	0      -1
0	2	0	0	0	0	0	1	1	0      -1
1	2	1	2	1	0	0	0	0	0      -1
3	3	1	0	0	1	1	0	0	0      -1
0	0	0	0	0	1	0	0	1	0      -1
2	3	0	1	0	1	0	0	0	0      -1
2	2	3	1	0	0	0	0	0	0      -1
2	1	0	0	0	0	0	1	0	1      -1
5	1	0	1	0	0	0	0	0	0      -1
6	1	1	0	0	0	0	0	0	0      -1
3	1	1	0	1	1	0	0	0	0      -1
4	1	1	0	1	0	0	0	0	0      -1
0	2	0	0	0	1	0	0	0	0      -1
1	3	1	0	0	1	1	0	0	0      -1
2	2	0	0	0	0	0	1	1	0      -1
1	1	2	0	0	1	0	0	0	0      -1
0	1	1	0	1	0	0	0	1	0      -1
0	1	1	0	0	1	0	1	0	0      -1
1	1	1	0	0	1	1	0	0	0      -1
3	1	1	0	1	0	0	1	0	0      -1
3	2	1	2	1	0	0	0	0	0      -1
2	0	2	1	1	0	0	0	0	0      -1
1	0	1	0	0	0	0	0	0	0      -1
0	4	0	1	0	0	0	0	0	0      -1
3	1	0	0	0	0	0	1	1	0      -1
3	5	1	1	1	0	0	0	0	0      -1
2	1	3	0	0	0	0	0	0	0      -1
2	1	0	0	0	0	1	0	0	0      -1
1	1	0	0	0	0	0	0	1	1      -1
0	0	0	1	0	1	0	1	0	0      -1
3	4	3	0	0	0	0	0	0	0      -1
1	0	2	0	1	0	0	0	0	0      -1
4	2	0	1	1	0	0	0	0	0      -1
2	4	0	0	1	1	0	0	0	0      -1
2	0	0	0	1	0	0	1	0	0      -1

